Measuring Time with Minimal Clocks

Being able to measure time, whether directly or indirectly, is a significant advantage for an organism. It allows for the timely reaction to regular or predicted events, reducing the pressure for fast processing of sensory input. Thus, clocks are ubiquitous in biology. In the present paper, we consider minimal abstract pure clocks in different configurations and investigate their characteristic dynamics. We are especially interested in optimally time-resolving clocks. Among these, we find fundamentally diametral clock characteristics, such as oscillatory behavior for purely local time measurement or decay-based clocks measuring time periods of a scale global to the problem. We include also sets of independent clocks ("clock bags"), sequential cascades of clocks and composite clocks with controlled dependency. Clock cascades show a "condensation effect" and the composite clock shows various regimes of markedly different dynamics.

==> data/robu.bestr_known_start_100_1000.dat <==
2.0	1.0
3.0	1.0
4.0	1.0
5.0	1.0
6.0	1.0
7.0	1.0
8.0	1.0
9.0	1.0
10.0	1.0
11.0	1.0
12.0	1.0
13.0	1.0
14.0	1.0
15.0	0.45
16.0	0.413
17.0	0.381
18.0	0.355
19.0	0.332
20.0	0.313
21.0	0.295
22.0	0.28
23.0	0.266
24.0	0.253
25.0	0.242
26.0	0.232
27.0	0.222
28.0	0.213
29.0	0.205
30.0	0.198
31.0	0.191
32.0	0.184
33.0	0.178
34.0	0.173
35.0	0.167
36.0	0.162
37.0	0.158
38.0	0.153
39.0	0.149
40.0	0.145
41.0	0.141
42.0	0.138
43.0	0.134
44.0	0.131
45.0	0.128
46.0	0.125
47.0	0.122
48.0	0.12
49.0	0.117
50.0	0.115
51.0	0.112
52.0	0.11
53.0	0.108
54.0	0.106
55.0	0.104
56.0	0.102
57.0	0.1
58.0	0.098
59.0	0.096
60.0	0.095
61.0	0.093
62.0	0.092
63.0	0.09
64.0	0.089
65.0	0.087
66.0	0.086
67.0	0.085
68.0	0.083
69.0	0.082
70.0	0.081
71.0	0.08
72.0	0.078
73.0	0.077
74.0	0.076
75.0	0.075
76.0	0.074
77.0	0.073
78.0	0.072
79.0	0.071
80.0	0.07
81.0	0.07
82.0	0.069
83.0	0.068
84.0	0.067
85.0	0.066
86.0	0.065
87.0	0.065
88.0	0.064
89.0	0.063
90.0	0.062
91.0	0.062
92.0	0.061
93.0	0.06
94.0	0.06
95.0	0.059
96.0	0.058
97.0	0.058
98.0	0.057
99.0	0.057
100.0	0.056


==> data/robu.bestr_pre_decayed_100_1000.dat <==
2.0	0.654
3.0	0.582
4.0	0.524
5.0	0.477
6.0	0.438
7.0	0.404
8.0	0.376
9.0	0.351
10.0	0.33
11.0	0.311
12.0	0.294
13.0	0.278
14.0	0.265
15.0	0.252
16.0	0.241
17.0	0.231
18.0	0.221
19.0	0.213
20.0	0.205
21.0	0.197
22.0	0.19
23.0	0.184
24.0	0.178
25.0	0.172
26.0	0.167
27.0	0.162
28.0	0.157
29.0	0.153
30.0	0.149
31.0	0.145
32.0	0.141
33.0	0.138
34.0	0.134
35.0	0.131
36.0	0.128
37.0	0.125
38.0	0.122
39.0	0.119
40.0	0.117
41.0	0.114
42.0	0.112
43.0	0.11
44.0	0.108
45.0	0.106
46.0	0.104
47.0	0.102
48.0	0.1
49.0	0.098
50.0	0.096
51.0	0.095
52.0	0.093
53.0	0.092
54.0	0.09
55.0	0.089
56.0	0.087
57.0	0.086
58.0	0.084
59.0	0.083
60.0	0.082
61.0	0.081
62.0	0.08
63.0	0.078
64.0	0.077
65.0	0.076
66.0	0.075
67.0	0.074
68.0	0.073
69.0	0.072
70.0	0.071
71.0	0.07
72.0	0.069
73.0	0.069
74.0	0.068
75.0	0.067
76.0	0.066
77.0	0.065
78.0	0.065
79.0	0.064
80.0	0.063
81.0	0.062
82.0	0.062
83.0	0.061
84.0	0.06
85.0	0.06
86.0	0.059
87.0	0.058
88.0	0.058
89.0	0.057
90.0	0.057
91.0	0.056
92.0	0.055
93.0	0.055
94.0	0.054
95.0	0.054
96.0	0.053
97.0	0.053
98.0	0.052
99.0	0.052
100.0	0.051


==> data/robu.cascade-grid.dat <==
x_0	x_1	f(x)
1 0 nan
1 1 1.0000e+00
1 2 9.1829e-01
1 3 8.1128e-01
1 4 7.2193e-01
1 5 6.5002e-01
1 6 5.9167e-01
1 7 5.4356e-01
1 8 5.0326e-01
1 9 4.6899e-01
1 10 4.3949e-01
1 11 4.1381e-01
1 12 3.9124e-01
1 13 3.7122e-01
1 14 3.5698e-01
1 15 3.4915e-01
1 16 3.4250e-01
1 17 3.3677e-01
1 18 3.3177e-01
1 19 3.2738e-01
1 20 3.2349e-01
1 21 3.2001e-01
1 22 3.1689e-01
1 23 3.1407e-01
1 24 3.1151e-01
1 25 3.0917e-01
1 26 3.0703e-01
1 27 3.0507e-01
1 28 3.0326e-01
1 29 3.0158e-01
1 30 3.0003e-01
1 31 2.9858e-01
1 32 2.9724e-01
1 33 2.9598e-01
1 34 2.9480e-01
1 35 2.9369e-01
1 36 2.9265e-01
1 37 2.9167e-01
1 38 2.9074e-01
1 39 2.8987e-01
1 40 2.8904e-01
1 41 2.8825e-01
1 42 2.8751e-01
1 43 2.8680e-01
1 44 2.8612e-01
1 45 2.8548e-01
1 46 2.8486e-01
1 47 2.8428e-01
1 48 2.8372e-01
1 49 2.8318e-01
1 50 2.8267e-01
1 51 2.8218e-01
1 52 2.8171e-01
1 53 2.8125e-01
1 54 2.8082e-01
1 55 2.8040e-01
1 56 2.7999e-01
1 57 2.7960e-01
1 58 2.7923e-01
1 59 2.7887e-01
1 60 2.7852e-01

2 0 nan
2 1 nan
2 2 1.5849e+00
2 3 1.5000e+00
2 4 1.3709e+00
2 5 1.2516e+00
2 6 1.1488e+00
2 7 1.0612e+00
2 8 9.8638e-01
2 9 9.2189e-01
2 10 8.6582e-01
2 11 8.1664e-01
2 12 7.7318e-01
2 13 7.3446e-01
2 14 6.9977e-01
2 15 6.7189e-01
2 16 6.5132e-01
2 17 6.3297e-01
2 18 6.1647e-01
2 19 6.0154e-01
2 20 5.8794e-01
2 21 5.7551e-01
2 22 5.6408e-01
2 23 5.5353e-01
2 24 5.4376e-01
2 25 5.3494e-01
2 26 5.2984e-01
2 27 5.2522e-01
2 28 5.2102e-01
2 29 5.1717e-01
2 30 5.1364e-01
2 31 5.1037e-01
2 32 5.0736e-01
2 33 5.0455e-01
2 34 5.0194e-01
2 35 4.9950e-01
2 36 4.9722e-01
2 37 4.9508e-01
2 38 4.9307e-01
2 39 4.9118e-01
2 40 4.8939e-01
2 41 4.8771e-01
2 42 4.8611e-01
2 43 4.8459e-01
2 44 4.8316e-01
2 45 4.8179e-01
2 46 4.8049e-01
2 47 4.7925e-01
2 48 4.7807e-01
2 49 4.7694e-01
2 50 4.7586e-01
2 51 4.7483e-01
2 52 4.7384e-01
2 53 4.7289e-01
2 54 4.7198e-01
2 55 4.7110e-01
2 56 4.7026e-01
2 57 4.6945e-01
2 58 4.6868e-01
2 59 4.6793e-01
2 60 4.6720e-01

3 0 nan
3 1 nan
3 2 nan
3 3 1.9998e+00
3 4 1.9218e+00
3 5 1.7923e+00
3 6 1.6643e+00
3 7 1.5487e+00
3 8 1.4465e+00
3 9 1.3566e+00
3 10 1.2774e+00
3 11 1.2073e+00
3 12 1.1449e+00
3 13 1.0891e+00
3 14 1.0388e+00
3 15 9.8901e-01
3 16 9.5507e-01
3 17 9.2464e-01
3 18 8.9709e-01
3 19 8.7201e-01
3 20 8.4900e-01
3 21 8.2790e-01
3 22 8.0842e-01
3 23 7.9038e-01
3 24 7.7360e-01
3 25 7.5797e-01
3 26 7.4358e-01
3 27 7.3310e-01
3 28 7.2343e-01
3 29 7.1441e-01
3 30 7.0600e-01
3 31 6.9813e-01
3 32 6.9075e-01
3 33 6.8380e-01
3 34 6.7725e-01
3 35 6.7106e-01
3 36 6.6544e-01
3 37 6.6174e-01
3 38 6.5831e-01
3 39 6.5510e-01
3 40 6.5210e-01
3 41 6.4927e-01
3 42 6.4662e-01
3 43 6.4411e-01
3 44 6.4174e-01
3 45 6.3950e-01
3 46 6.3738e-01
3 47 6.3536e-01
3 48 6.3344e-01
3 49 6.3161e-01
3 50 6.2987e-01
3 51 6.2821e-01
3 52 6.2662e-01
3 53 6.2510e-01
3 54 6.2364e-01
3 55 6.2225e-01
3 56 6.2091e-01
3 57 6.1963e-01
3 58 6.1839e-01
3 59 6.1720e-01
3 60 6.1606e-01

4 0 nan
4 1 nan
4 2 nan
4 3 nan
4 4 2.3215e+00
4 5 2.2513e+00
4 6 2.1277e+00
4 7 1.9995e+00
4 8 1.8796e+00
4 9 1.7706e+00
4 10 1.6726e+00
4 11 1.5847e+00
4 12 1.5056e+00
4 13 1.4343e+00
4 14 1.3697e+00
4 15 1.3002e+00
4 16 1.2534e+00
4 17 1.2114e+00
4 18 1.1733e+00
4 19 1.1384e+00
4 20 1.1065e+00
4 21 1.0770e+00
4 22 1.0498e+00
4 23 1.0245e+00
4 24 1.0009e+00
4 25 9.7294e-01
4 26 9.5549e-01
4 27 9.3929e-01
4 28 9.2420e-01
4 29 9.1014e-01
4 30 8.9695e-01
4 31 8.8455e-01
4 32 8.7287e-01
4 33 8.6185e-01
4 34 8.5139e-01
4 35 8.4142e-01
4 36 8.3051e-01
4 37 8.2342e-01
4 38 8.1675e-01
4 39 8.1045e-01
4 40 8.0449e-01
4 41 7.9884e-01
4 42 7.9347e-01
4 43 7.8836e-01
4 44 7.8348e-01
4 45 7.7875e-01
4 46 7.7440e-01
4 47 7.7036e-01
4 48 7.6749e-01
4 49 7.6478e-01
4 50 7.6221e-01
4 51 7.5976e-01
4 52 7.5744e-01
4 53 7.5523e-01
4 54 7.5312e-01
4 55 7.5107e-01
4 56 7.4917e-01
4 57 7.4732e-01
4 58 7.4555e-01
4 59 7.4385e-01
4 60 7.4222e-01

5 0 nan
5 1 nan
5 2 nan
5 3 nan
5 4 nan
5 5 2.5840e+00
5 6 2.5208e+00
5 7 2.4050e+00
5 8 2.2804e+00
5 9 2.1604e+00
5 10 2.0490e+00
5 11 1.9469e+00
5 12 1.8344e+00
5 13 1.7407e+00
5 14 1.6705e+00
5 15 1.6054e+00
5 16 1.5463e+00
5 17 1.4932e+00
5 18 1.4450e+00
5 19 1.4008e+00
5 20 1.3602e+00
5 21 1.3224e+00
5 22 1.2713e+00
5 23 1.2423e+00
5 24 1.2136e+00
5 25 1.1888e+00
5 26 1.1653e+00
5 27 1.1435e+00
5 28 1.1232e+00
5 29 1.1041e+00
5 30 1.0863e+00
5 31 1.0694e+00
5 32 1.0536e+00
5 33 1.0383e+00
5 34 1.0173e+00
5 35 1.0050e+00
5 36 9.9335e-01
5 37 9.8409e-01
5 38 9.7422e-01
5 39 9.6487e-01
5 40 9.5599e-01
5 41 9.4754e-01
5 42 9.3950e-01
5 43 9.3182e-01
5 44 9.2447e-01
5 45 9.1510e-01
5 46 9.0831e-01
5 47 9.0325e-01
5 48 8.9824e-01
5 49 8.9346e-01
5 50 8.8889e-01
5 51 8.8453e-01
5 52 8.8035e-01
5 53 8.7634e-01
5 54 8.7256e-01
5 55 8.6883e-01
5 56 8.6520e-01
5 57 8.6098e-01
5 58 8.5839e-01
5 59 8.5601e-01
5 60 8.5357e-01

6 0 nan
6 1 nan
6 2 nan
6 3 nan
6 4 nan
6 5 nan
6 6 2.8062e+00
6 7 2.7490e+00
6 8 2.6408e+00
6 9 2.5212e+00
6 10 2.4033e+00
6 11 2.2918e+00
6 12 2.1882e+00
6 13 2.0745e+00
6 14 1.9779e+00
6 15 1.9032e+00
6 16 1.8322e+00
6 17 1.7698e+00
6 18 1.7118e+00
6 19 1.6589e+00
6 20 1.5828e+00
6 21 1.5421e+00
6 22 1.5040e+00
6 23 1.4680e+00
6 24 1.4347e+00
6 25 1.4020e+00
6 26 1.3732e+00
6 27 1.3459e+00
6 28 1.3151e+00
6 29 1.2791e+00
6 30 1.2590e+00
6 31 1.2399e+00
6 32 1.2218e+00
6 33 1.2046e+00
6 34 1.1881e+00
6 35 1.1723e+00
6 36 1.1570e+00
6 37 1.1427e+00
6 38 1.1288e+00
6 39 1.1184e+00
6 40 1.1060e+00
6 41 1.0920e+00
6 42 1.0796e+00
6 43 1.0682e+00
6 44 1.0594e+00
6 45 1.0510e+00
6 46 1.0430e+00
6 47 1.0352e+00
6 48 1.0280e+00
6 49 1.0208e+00
6 50 1.0139e+00
6 51 1.0086e+00
6 52 1.0021e+00
6 53 9.9232e-01
6 54 9.8731e-01
6 55 9.8292e-01
6 56 9.7856e-01
6 57 9.7443e-01
6 58 9.7030e-01
6 59 9.6624e-01
6 60 9.6225e-01

7 0 nan
7 1 nan
7 2 nan
7 3 nan
7 4 nan
7 5 nan
7 6 nan
7 7 2.9986e+00
7 8 2.9465e+00
7 9 2.8454e+00
7 10 2.7312e+00
7 11 2.6166e+00
7 12 2.5065e+00
7 13 2.3832e+00
7 14 2.2814e+00
7 15 2.1913e+00
7 16 2.1138e+00
7 17 2.0398e+00
7 18 1.9739e+00
7 19 1.9123e+00
7 20 1.8248e+00
7 21 1.7774e+00
7 22 1.7329e+00
7 23 1.6911e+00
7 24 1.6514e+00
7 25 1.6124e+00
7 26 1.5784e+00
7 27 1.5203e+00
7 28 1.4933e+00
7 29 1.4676e+00
7 30 1.4433e+00
7 31 1.4201e+00
7 32 1.3982e+00
7 33 1.3772e+00
7 34 1.3572e+00
7 35 1.3379e+00
7 36 1.3193e+00
7 37 1.2851e+00
7 38 1.2701e+00
7 39 1.2587e+00
7 40 1.2456e+00
7 41 1.2330e+00
7 42 1.2208e+00
7 43 1.2092e+00
7 44 1.1979e+00
7 45 1.1873e+00
7 46 1.1770e+00
7 47 1.1672e+00
7 48 1.1577e+00
7 49 1.1393e+00
7 50 1.1313e+00
7 51 1.1255e+00
7 52 1.1185e+00
7 53 1.1117e+00
7 54 1.1050e+00
7 55 1.0988e+00
7 56 1.0928e+00
7 57 1.0873e+00
7 58 1.0818e+00
7 59 1.0763e+00
7 60 1.0710e+00

8 0 nan
8 1 nan
8 2 nan
8 3 nan
8 4 nan
8 5 nan
8 6 nan
8 7 nan
8 8 3.1684e+00
8 9 3.1206e+00
8 10 3.0259e+00
8 11 2.9171e+00
8 12 2.8063e+00
8 13 2.6985e+00
8 14 2.5774e+00
8 15 2.4759e+00
8 16 2.3849e+00
8 17 2.3056e+00
8 18 2.2297e+00
8 19 2.1613e+00
8 20 2.0810e+00
8 21 2.0084e+00
8 22 1.9579e+00
8 23 1.9103e+00
8 24 1.8655e+00
8 25 1.8229e+00
8 26 1.7493e+00
8 27 1.7159e+00
8 28 1.6841e+00
8 29 1.6542e+00
8 30 1.6257e+00
8 31 1.5987e+00
8 32 1.5729e+00
8 33 1.5483e+00
8 34 1.5249e+00
8 35 1.5025e+00
8 36 1.4605e+00
8 37 1.4421e+00
8 38 1.4242e+00
8 39 1.4070e+00
8 40 1.3935e+00
8 41 1.3783e+00
8 42 1.3635e+00
8 43 1.3494e+00
8 44 1.3356e+00
8 45 1.3227e+00
8 46 1.2968e+00
8 47 1.2862e+00
8 48 1.2758e+00
8 49 1.2658e+00
8 50 1.2560e+00
8 51 1.2465e+00
8 52 1.2390e+00
8 53 1.2305e+00
8 54 1.2223e+00
8 55 1.2139e+00
8 56 1.2065e+00
8 57 1.1906e+00
8 58 1.1845e+00
8 59 1.1784e+00
8 60 1.1724e+00

9 0 nan
9 1 nan
9 2 nan
9 3 nan
9 4 nan
9 5 nan
9 6 nan
9 7 nan
9 8 nan
9 9 3.3201e+00
9 10 3.2760e+00
9 11 3.1873e+00
9 12 3.0836e+00
9 13 2.9767e+00
9 14 2.8716e+00
9 15 2.7534e+00
9 16 2.6528e+00
9 17 2.5617e+00
9 18 2.4816e+00
9 19 2.4043e+00
9 20 2.3342e+00
9 21 2.2350e+00
9 22 2.1788e+00
9 23 2.1259e+00
9 24 2.0760e+00
9 25 2.0287e+00
9 26 1.9836e+00
9 27 1.9089e+00
9 28 1.8729e+00
9 29 1.8387e+00
9 30 1.8063e+00
9 31 1.7754e+00
9 32 1.7460e+00
9 33 1.7179e+00
9 34 1.6911e+00
9 35 1.6408e+00
9 36 1.6188e+00
9 37 1.5975e+00
9 38 1.5770e+00
9 39 1.5572e+00
9 40 1.5381e+00
9 41 1.5220e+00
9 42 1.5050e+00
9 43 1.4688e+00
9 44 1.4548e+00
9 45 1.4413e+00
9 46 1.4283e+00
9 47 1.4157e+00
9 48 1.4034e+00
9 49 1.3915e+00
9 50 1.3800e+00
9 51 1.3688e+00
9 52 1.3578e+00
9 53 1.3346e+00
9 54 1.3260e+00
9 55 1.3176e+00
9 56 1.3095e+00
9 57 1.3017e+00
9 58 1.2943e+00
9 59 1.2865e+00
9 60 1.2797e+00

10 0 nan
10 1 nan
10 2 nan
10 3 nan
10 4 nan
10 5 nan
10 6 nan
10 7 nan
10 8 nan
10 9 nan
10 10 3.4573e+00
10 11 3.4164e+00
10 12 3.3329e+00
10 13 3.2343e+00
10 14 3.1313e+00
10 15 3.0291e+00
10 16 2.9139e+00
10 17 2.8146e+00
10 18 2.7242e+00
10 19 2.6436e+00
10 20 2.5659e+00
10 21 2.4783e+00
10 22 2.3957e+00
10 23 2.3378e+00
10 24 2.2829e+00
10 25 2.2310e+00
10 26 2.1818e+00
10 27 2.0988e+00
10 28 2.0577e+00
10 29 2.0211e+00
10 30 1.9847e+00
10 31 1.9502e+00
10 32 1.9173e+00
10 33 1.8858e+00
10 34 1.8266e+00
10 35 1.8005e+00
10 36 1.7755e+00
10 37 1.7516e+00
10 38 1.7284e+00
10 39 1.7059e+00
10 40 1.6845e+00
10 41 1.6636e+00
10 42 1.6212e+00
10 43 1.6057e+00
10 44 1.5896e+00
10 45 1.5740e+00
10 46 1.5589e+00
10 47 1.5444e+00
10 48 1.5303e+00
10 49 1.5165e+00
10 50 1.5032e+00
10 51 1.4903e+00
10 52 1.4606e+00
10 53 1.4512e+00
10 54 1.4409e+00
10 55 1.4310e+00
10 56 1.4215e+00
10 57 1.4122e+00
10 58 1.4031e+00
10 59 1.3943e+00
10 60 1.3857e+00

11 0 nan
11 1 nan
11 2 nan
11 3 nan
11 4 nan
11 5 nan
11 6 nan
11 7 nan
11 8 nan
11 9 nan
11 10 nan
11 11 3.5825e+00
11 12 3.5444e+00
11 13 3.4657e+00
11 14 3.3717e+00
11 15 3.2725e+00
11 16 3.1733e+00
11 17 3.0613e+00
11 18 2.9636e+00
11 19 2.8741e+00
11 20 2.7936e+00
11 21 2.7155e+00
11 22 2.6281e+00
11 23 2.5453e+00
11 24 2.4863e+00
11 25 2.4300e+00
11 26 2.3766e+00
11 27 2.3259e+00
11 28 2.2426e+00
11 29 2.1997e+00
11 30 2.1613e+00
11 31 2.1231e+00
11 32 2.0868e+00
11 33 2.0521e+00
11 34 1.9877e+00
11 35 1.9587e+00
11 36 1.9304e+00
11 37 1.9031e+00
11 38 1.8783e+00
11 39 1.8537e+00
11 40 1.8296e+00
11 41 1.7789e+00
11 42 1.7587e+00
11 43 1.7400e+00
11 44 1.7235e+00
11 45 1.7058e+00
11 46 1.6882e+00
11 47 1.6722e+00
11 48 1.6563e+00
11 49 1.6408e+00
11 50 1.6054e+00
11 51 1.5920e+00
11 52 1.5791e+00
11 53 1.5664e+00
11 54 1.5553e+00
11 55 1.5439e+00
11 56 1.5328e+00
11 57 1.5220e+00
11 58 1.5116e+00
11 59 1.5014e+00
11 60 1.4765e+00

12 0 nan
12 1 nan
12 2 nan
12 3 nan
12 4 nan
12 5 nan
12 6 nan
12 7 nan
12 8 nan
12 9 nan
12 10 nan
12 11 nan
12 12 3.6967e+00
12 13 3.6611e+00
12 14 3.5868e+00
12 15 3.4971e+00
12 16 3.4018e+00
12 17 3.2890e+00
12 18 3.1890e+00
12 19 3.1013e+00
12 20 3.0129e+00
12 21 2.9323e+00
12 22 2.8384e+00
12 23 2.7681e+00
12 24 2.6852e+00
12 25 2.6253e+00
12 26 2.5682e+00
12 27 2.5137e+00
12 28 2.4245e+00
12 29 2.3784e+00
12 30 2.3341e+00
12 31 2.2941e+00
12 32 2.2544e+00
12 33 2.2166e+00
12 34 2.1460e+00
12 35 2.1139e+00
12 36 2.0833e+00
12 37 2.0539e+00
12 38 2.0258e+00
12 39 1.9987e+00
12 40 1.9724e+00
12 41 1.9191e+00
12 42 1.8965e+00
12 43 1.8746e+00
12 44 1.8541e+00
12 45 1.8367e+00
12 46 1.8174e+00
12 47 1.7969e+00
12 48 1.7802e+00
12 49 1.7417e+00
12 50 1.7263e+00
12 51 1.7114e+00
12 52 1.6967e+00
12 53 1.6826e+00
12 54 1.6687e+00
12 55 1.6561e+00
12 56 1.6435e+00
12 57 1.6313e+00
12 58 1.6021e+00
12 59 1.5916e+00
12 60 1.5813e+00

13 0 nan
13 1 nan
13 2 nan
13 3 nan
13 4 nan
13 5 nan
13 6 nan
13 7 nan
13 8 nan
13 9 nan
13 10 nan
13 11 nan
13 12 nan
13 13 3.8003e+00
13 14 3.7671e+00
13 15 3.6968e+00
13 16 3.6113e+00
13 17 3.5197e+00
13 18 3.4111e+00
13 19 3.3138e+00
13 20 3.2278e+00
13 21 3.1408e+00
13 22 3.0610e+00
13 23 2.9689e+00
13 24 2.8987e+00
13 25 2.8166e+00
13 26 2.7561e+00
13 27 2.6982e+00
13 28 2.6429e+00
13 29 2.5539e+00
13 30 2.5068e+00
13 31 2.4614e+00
13 32 2.4192e+00
13 33 2.3784e+00
13 34 2.3030e+00
13 35 2.2686e+00
13 36 2.2355e+00
13 37 2.2035e+00
13 38 2.1728e+00
13 39 2.1433e+00
13 40 2.1148e+00
13 41 2.0579e+00
13 42 2.0333e+00
13 43 2.0095e+00
13 44 1.9863e+00
13 45 1.9638e+00
13 46 1.9428e+00
13 47 1.9226e+00
13 48 1.8794e+00
13 49 1.8611e+00
13 50 1.8459e+00
13 51 1.8287e+00
13 52 1.8133e+00
13 53 1.7980e+00
13 54 1.7807e+00
13 55 1.7659e+00
13 56 1.7332e+00
13 57 1.7208e+00
13 58 1.7088e+00
13 59 1.6970e+00
13 60 1.6856e+00

14 0 nan
14 1 nan
14 2 nan
14 3 nan
14 4 nan
14 5 nan
14 6 nan
14 7 nan
14 8 nan
14 9 nan
14 10 nan
14 11 nan
14 12 nan
14 13 nan
14 14 3.8929e+00
14 15 3.8620e+00
14 16 3.7957e+00
14 17 3.7141e+00
14 18 3.6262e+00
14 19 3.5219e+00
14 20 3.4275e+00
14 21 3.3434e+00
14 22 3.2580e+00
14 23 3.1772e+00
14 24 3.0893e+00
14 25 3.0094e+00
14 26 2.9376e+00
14 27 2.8768e+00
14 28 2.8186e+00
14 29 2.7470e+00
14 30 2.6739e+00
14 31 2.6267e+00
14 32 2.5804e+00
14 33 2.5373e+00
14 34 2.4954e+00
14 35 2.4215e+00
14 36 2.3859e+00
14 37 2.3516e+00
14 38 2.3185e+00
14 39 2.2865e+00
14 40 2.2559e+00
14 41 2.1968e+00
14 42 2.1689e+00
14 43 2.1431e+00
14 44 2.1181e+00
14 45 2.0937e+00
14 46 2.0695e+00
14 47 2.0214e+00
14 48 2.0015e+00
14 49 1.9814e+00
14 50 1.9629e+00
14 51 1.9449e+00
14 52 1.9273e+00
14 53 1.9102e+00
14 54 1.8956e+00
14 55 1.8555e+00
14 56 1.8407e+00
14 57 1.8282e+00
14 58 1.8149e+00
14 59 1.8019e+00
14 60 1.7892e+00

15 0 nan
15 1 nan
15 2 nan
15 3 nan
15 4 nan
15 5 nan
15 6 nan
15 7 nan
15 8 nan
15 9 nan
15 10 nan
15 11 nan
15 12 nan
15 13 nan
15 14 nan
15 15 3.9789e+00
15 16 3.9503e+00
15 17 3.8875e+00
15 18 3.8097e+00
15 19 3.7252e+00
15 20 3.6252e+00
15 21 3.5337e+00
15 22 3.4515e+00
15 23 3.3678e+00
15 24 3.2736e+00
15 25 3.2021e+00
15 26 3.1238e+00
15 27 3.0523e+00
15 28 2.9914e+00
15 29 2.9330e+00
15 30 2.8626e+00
15 31 2.7899e+00
15 32 2.7412e+00
15 33 2.6942e+00
15 34 2.6508e+00
15 35 2.5710e+00
15 36 2.5343e+00
15 37 2.4970e+00
15 38 2.4600e+00
15 39 2.4271e+00
15 40 2.3936e+00
15 41 2.3286e+00
15 42 2.3026e+00
15 43 2.2755e+00
15 44 2.2487e+00
15 45 2.2221e+00
15 46 2.1971e+00
15 47 2.1448e+00
15 48 2.1159e+00
15 49 2.1019e+00
15 50 2.0807e+00
15 51 2.0612e+00
15 52 2.0422e+00
15 53 2.0237e+00
15 54 1.9825e+00
15 55 1.9659e+00
15 56 1.9495e+00
15 57 1.9338e+00
15 58 1.9203e+00
15 59 1.9061e+00
15 60 1.8922e+00

16 0 nan
16 1 nan
16 2 nan
16 3 nan
16 4 nan
16 5 nan
16 6 nan
16 7 nan
16 8 nan
16 9 nan
16 10 nan
16 11 nan
16 12 nan
16 13 nan
16 14 nan
16 15 nan
16 16 4.0523e+00
16 17 4.0261e+00
16 18 3.9670e+00
16 19 3.8929e+00
16 20 3.8120e+00
16 21 3.7164e+00
16 22 3.6278e+00
16 23 3.5478e+00
16 24 3.4662e+00
16 25 3.3756e+00
16 26 3.3050e+00
16 27 3.2270e+00
16 28 3.1571e+00
16 29 3.0965e+00
16 30 3.0241e+00
16 31 2.9678e+00
16 32 2.8965e+00
16 33 2.8481e+00
16 34 2.8006e+00
16 35 2.7415e+00
16 36 2.6750e+00
16 37 2.6383e+00
16 38 2.5990e+00
16 39 2.5618e+00
16 40 2.5270e+00
16 41 2.4629e+00
16 42 2.4322e+00
16 43 2.4043e+00
16 44 2.3751e+00
16 45 2.3481e+00
16 46 2.3189e+00
16 47 2.2646e+00
16 48 2.2435e+00
16 49 2.2104e+00
16 50 2.1987e+00
16 51 2.1767e+00
16 52 2.1563e+00
16 53 2.1364e+00
16 54 2.0933e+00
16 55 2.0754e+00
16 56 2.0578e+00
16 57 2.0405e+00
16 58 2.0231e+00
16 59 2.0073e+00
16 60 1.9946e+00

17 0 nan
17 1 nan
17 2 nan
17 3 nan
17 4 nan
17 5 nan
17 6 nan
17 7 nan
17 8 nan
17 9 nan
17 10 nan
17 11 nan
17 12 nan
17 13 nan
17 14 nan
17 15 nan
17 16 nan
17 17 4.1187e+00
17 18 4.0948e+00
17 19 4.0391e+00
17 20 3.9687e+00
17 21 3.8912e+00
17 22 3.7999e+00
17 23 3.7144e+00
17 24 3.6365e+00
17 25 3.5569e+00
17 26 3.4677e+00
17 27 3.3983e+00
17 28 3.3229e+00
17 29 3.2527e+00
17 30 3.1925e+00
17 31 3.1213e+00
17 32 3.0661e+00
17 33 2.9945e+00
17 34 2.9451e+00
17 35 2.8974e+00
17 36 2.8412e+00
17 37 2.7782e+00
17 38 2.7377e+00
17 39 2.6997e+00
17 40 2.6630e+00
17 41 2.6163e+00
17 42 2.5633e+00
17 43 2.5315e+00
17 44 2.4999e+00
17 45 2.4706e+00
17 46 2.4421e+00
17 47 2.3865e+00
17 48 2.3608e+00
17 49 2.3381e+00
17 50 2.3033e+00
17 51 2.2912e+00
17 52 2.2694e+00
17 53 2.2482e+00
17 54 2.2034e+00
17 55 2.1841e+00
17 56 2.1642e+00
17 57 2.1469e+00
17 58 2.1288e+00
17 59 2.1107e+00
17 60 2.0649e+00

18 0 nan
18 1 nan
18 2 nan
18 3 nan
18 4 nan
18 5 nan
18 6 nan
18 7 nan
18 8 nan
18 9 nan
18 10 nan
18 11 nan
18 12 nan
18 13 nan
18 14 nan
18 15 nan
18 16 nan
18 17 nan
18 18 4.1797e+00
18 19 4.1581e+00
18 20 4.1057e+00
18 21 4.0388e+00
18 22 3.9646e+00
18 23 3.8777e+00
18 24 3.7952e+00
18 25 3.7196e+00
18 26 3.6421e+00
18 27 3.5578e+00
18 28 3.4791e+00
18 29 3.4139e+00
18 30 3.3464e+00
18 31 3.2738e+00
18 32 3.2169e+00
18 33 3.1510e+00
18 34 3.0921e+00
18 35 3.0426e+00
18 36 2.9831e+00
18 37 2.9163e+00
18 38 2.8762e+00
18 39 2.8351e+00
18 40 2.7967e+00
18 41 2.7421e+00
18 42 2.6918e+00
18 43 2.6591e+00
18 44 2.6270e+00
18 45 2.5950e+00
18 46 2.5649e+00
18 47 2.5070e+00
18 48 2.4801e+00
18 49 2.4534e+00
18 50 2.4243e+00
18 51 2.3926e+00
18 52 2.3816e+00
18 53 2.3503e+00
18 54 2.3014e+00
18 55 2.2921e+00
18 56 2.2720e+00
18 57 2.2453e+00
18 58 2.2309e+00
18 59 2.2055e+00
18 60 2.1718e+00

19 0 nan
19 1 nan
19 2 nan
19 3 nan
19 4 nan
19 5 nan
19 6 nan
19 7 nan
19 8 nan
19 9 nan
19 10 nan
19 11 nan
19 12 nan
19 13 nan
19 14 nan
19 15 nan
19 16 nan
19 17 nan
19 18 nan
19 19 4.2238e+00
19 20 4.2049e+00
19 21 4.1562e+00
19 22 4.0930e+00
19 23 4.0223e+00
19 24 3.9398e+00
19 25 3.8607e+00
19 26 3.7875e+00
19 27 3.7125e+00
19 28 3.6331e+00
19 29 3.5548e+00
19 30 3.4909e+00
19 31 3.4263e+00
19 32 3.3556e+00
19 33 3.2993e+00
19 34 3.2345e+00
19 35 3.1777e+00
19 36 3.1186e+00
19 37 3.0713e+00
19 38 3.0054e+00
19 39 2.9637e+00
19 40 2.9225e+00
19 41 2.8713e+00
19 42 2.8253e+00
19 43 2.7793e+00
19 44 2.7455e+00
19 45 2.7142e+00
19 46 2.6838e+00
19 47 2.6438e+00
19 48 2.5961e+00
19 49 2.5691e+00
19 50 2.5405e+00
19 51 2.5141e+00
19 52 2.4791e+00
19 53 2.4564e+00
19 54 2.4118e+00
19 55 2.3865e+00
19 56 2.3774e+00
19 57 2.3539e+00
19 58 2.3250e+00
19 59 2.3054e+00
19 60 2.2724e+00

20 0 nan
20 1 nan
20 2 nan
20 3 nan
20 4 nan
20 5 nan
20 6 nan
20 7 nan
20 8 nan
20 9 nan
20 10 nan
20 11 nan
20 12 nan
20 13 nan
20 14 nan
20 15 nan
20 16 nan
20 17 nan
20 18 nan
20 19 nan
20 20 4.2535e+00
20 21 4.2375e+00
20 22 4.1925e+00
20 23 4.1332e+00
20 24 4.0663e+00
20 25 3.9882e+00
20 26 3.9126e+00
20 27 3.8421e+00
20 28 3.7698e+00
20 29 3.6952e+00
20 30 3.6177e+00
20 31 3.5553e+00
20 32 3.4939e+00
20 33 3.4252e+00
20 34 3.3697e+00
20 35 3.3063e+00
20 36 3.2517e+00
20 37 3.1952e+00
20 38 3.1481e+00
20 39 3.0830e+00
20 40 3.0393e+00
20 41 2.9992e+00
20 42 2.9506e+00
20 43 2.9074e+00
20 44 2.8562e+00
20 45 2.8222e+00
20 46 2.7917e+00
20 47 2.7560e+00
20 48 2.7011e+00
20 49 2.6762e+00
20 50 2.6497e+00
20 51 2.6186e+00
20 52 2.5918e+00
20 53 2.5628e+00
20 54 2.5137e+00
20 55 2.4911e+00
20 56 2.4689e+00
20 57 2.4558e+00
20 58 2.4282e+00
20 59 2.4056e+00
20 60 2.3659e+00


==> data/robu.clock-cascade-condensation.dat <==
0.0000e+00 1.0000e+00 0.0000e+00 0.0000e+00 0.0000e+00 0.0000e+00 0.0000e+00 0.0000e+00 0.0000e+00 0.0000e+00 0.0000e+00 0.0000e+00 0.0000e+00 0.0000e+00 0.0000e+00 0.0000e+00 0.0000e+00 0.0000e+00 0.0000e+00 0.0000e+00 0.0000e+00 0.0000e+00
1.0000e+00 6.8587e-04 9.9931e-01 0.0000e+00 0.0000e+00 0.0000e+00 0.0000e+00 0.0000e+00 0.0000e+00 0.0000e+00 0.0000e+00 0.0000e+00 0.0000e+00 0.0000e+00 0.0000e+00 0.0000e+00 0.0000e+00 0.0000e+00 0.0000e+00 0.0000e+00 0.0000e+00 0.0000e+00
2.0000e+00 4.7042e-07 1.3708e-03 9.9863e-01 0.0000e+00 0.0000e+00 0.0000e+00 0.0000e+00 0.0000e+00 0.0000e+00 0.0000e+00 0.0000e+00 0.0000e+00 0.0000e+00 0.0000e+00 0.0000e+00 0.0000e+00 0.0000e+00 0.0000e+00 0.0000e+00 0.0000e+00 0.0000e+00
3.0000e+00 3.2265e-10 1.4103e-06 2.0548e-03 9.9794e-01 0.0000e+00 0.0000e+00 0.0000e+00 0.0000e+00 0.0000e+00 0.0000e+00 0.0000e+00 0.0000e+00 0.0000e+00 0.0000e+00 0.0000e+00 0.0000e+00 0.0000e+00 0.0000e+00 0.0000e+00 0.0000e+00 0.0000e+00
4.0000e+00 2.2129e-13 1.2897e-09 2.8186e-06 2.7378e-03 9.9726e-01 0.0000e+00 0.0000e+00 0.0000e+00 0.0000e+00 0.0000e+00 0.0000e+00 0.0000e+00 0.0000e+00 0.0000e+00 0.0000e+00 0.0000e+00 0.0000e+00 0.0000e+00 0.0000e+00 0.0000e+00 0.0000e+00
5.0000e+00 1.5178e-16 1.1057e-12 3.2220e-09 4.6945e-06 3.4200e-03 9.9658e-01 0.0000e+00 0.0000e+00 0.0000e+00 0.0000e+00 0.0000e+00 0.0000e+00 0.0000e+00 0.0000e+00 0.0000e+00 0.0000e+00 0.0000e+00 0.0000e+00 0.0000e+00 0.0000e+00 0.0000e+00
6.0000e+00 1.0410e-19 9.1005e-16 3.3149e-12 6.4397e-09 7.0369e-06 4.1011e-03 9.9589e-01 0.0000e+00 0.0000e+00 0.0000e+00 0.0000e+00 0.0000e+00 0.0000e+00 0.0000e+00 0.0000e+00 0.0000e+00 0.0000e+00 0.0000e+00 0.0000e+00 0.0000e+00 0.0000e+00
7.0000e+00 7.1400e-23 7.2821e-19 3.1830e-15 7.7294e-12 1.1262e-08 9.8450e-06 4.7814e-03 9.9521e-01 0.0000e+00 0.0000e+00 0.0000e+00 0.0000e+00 0.0000e+00 0.0000e+00 0.0000e+00 0.0000e+00 0.0000e+00 0.0000e+00 0.0000e+00 0.0000e+00 0.0000e+00
8.0000e+00 4.8971e-26 5.7081e-22 2.9108e-18 8.4822e-15 1.5448e-11 1.8006e-08 1.3118e-05 3.3720e-01 6.6279e-01 0.0000e+00 0.0000e+00 0.0000e+00 0.0000e+00 0.0000e+00 0.0000e+00 0.0000e+00 0.0000e+00 0.0000e+00 0.0000e+00 0.0000e+00 0.0000e+00
9.0000e+00 3.3588e-29 4.4044e-25 2.5669e-21 8.7265e-18 1.9072e-14 2.7788e-11 2.6991e-08 1.1264e-01 4.4595e-01 4.4141e-01 0.0000e+00 0.0000e+00 0.0000e+00 0.0000e+00 0.0000e+00 0.0000e+00 0.0000e+00 0.0000e+00 0.0000e+00 0.0000e+00 0.0000e+00
1.0000e+01 2.3037e-32 3.3565e-28 2.2007e-24 8.5504e-21 2.1801e-17 3.8117e-14 4.6281e-11 3.7625e-02 2.2397e-01 4.9348e-01 2.4492e-01 0.0000e+00 0.0000e+00 0.0000e+00 0.0000e+00 0.0000e+00 0.0000e+00 0.0000e+00 0.0000e+00 0.0000e+00 0.0000e+00
1.1000e+01 1.5800e-35 2.5323e-31 1.8448e-27 8.0636e-24 2.3497e-20 4.7930e-17 6.9834e-14 1.2567e-02 9.9869e-02 3.6882e-01 4.0400e-01 1.1473e-01 0.0000e+00 0.0000e+00 0.0000e+00 0.0000e+00 0.0000e+00 0.0000e+00 0.0000e+00 0.0000e+00 0.0000e+00
1.2000e+01 1.0837e-38 1.8947e-34 1.5184e-30 7.3741e-27 2.4174e-23 5.6355e-20 9.5794e-17 4.1978e-03 4.1728e-02 2.3069e-01 4.1940e-01 2.5827e-01 4.5720e-02 0.0000e+00 0.0000e+00 0.0000e+00 0.0000e+00 0.0000e+00 0.0000e+00 0.0000e+00 0.0000e+00
1.3000e+01 7.4328e-42 1.4078e-37 1.2307e-33 6.5750e-30 2.3949e-26 6.2810e-23 1.2202e-19 1.4021e-03 1.6734e-02 1.3048e-01 3.5093e-01 3.5182e-01 1.3293e-01 1.5711e-02 0.0000e+00 0.0000e+00 0.0000e+00 0.0000e+00 0.0000e+00 0.0000e+00 0.0000e+00
1.4000e+01 5.0979e-45 1.0399e-40 9.8482e-37 5.7395e-33 2.2997e-29 6.7013e-26 1.4646e-22 4.6834e-04 6.5231e-03 6.9223e-02 2.5893e-01 3.7602e-01 2.2745e-01 5.6140e-02 5.2476e-03 0.0000e+00 0.0000e+00 0.0000e+00 0.0000e+00 0.0000e+00 0.0000e+00
1.5000e+01 3.4965e-48 7.6417e-44 7.7937e-40 4.9207e-36 2.1508e-32 6.8943e-29 1.6742e-25 1.5644e-04 2.4908e-03 3.5157e-02 1.7605e-01 3.4747e-01 2.9913e-01 1.1554e-01 2.2650e-02 1.3497e-03 0.0000e+00 0.0000e+00 0.0000e+00 0.0000e+00 0.0000e+00
1.6000e+01 2.3982e-51 5.5906e-47 6.1091e-43 4.1538e-39 1.9669e-35 6.8780e-32 1.8372e-28 5.2252e-05 9.3615e-04 1.7308e-02 1.1309e-01 2.9148e-01 3.3481e-01 1.7974e-01 5.5418e-02 6.8744e-03 3.0086e-04 0.0000e+00 0.0000e+00 0.0000e+00 0.0000e+00
1.7000e+01 1.6448e-54 4.0741e-50 4.7488e-46 3.4595e-42 1.7642e-38 6.6830e-35 1.9474e-31 1.7453e-05 3.4749e-04 8.3280e-03 6.9714e-02 2.2830e-01 3.3591e-01 2.3475e-01 1.0120e-01 1.9596e-02 1.7765e-03 5.6746e-05 0.0000e+00 0.0000e+00 0.0000e+00
1.8000e+01 1.1281e-57 2.9587e-53 3.6642e-49 2.8473e-45 1.5557e-41 6.3466e-38 2.0035e-34 5.8297e-06 1.2769e-04 3.9385e-03 4.1678e-02 1.6998e-01 3.1146e-01 2.7177e-01 1.5358e-01 4.1256e-02 5.8094e-03 3.8290e-04 8.9128e-06 0.0000e+00 0.0000e+00
1.9000e+01 7.7376e-61 2.1420e-56 2.8088e-52 2.3190e-48 1.3515e-44 5.9076e-41 2.0084e-37 1.9472e-06 4.6534e-05 1.8382e-03 2.4339e-02 1.2177e-01 2.7217e-01 2.8802e-01 2.0486e-01 7.1562e-02 1.3910e-02 1.4185e-03 6.7946e-05 1.1065e-06 0.0000e+00
2.0000e+01 5.3070e-64 1.5465e-59 2.1405e-55 1.8713e-51 1.1587e-47 5.4025e-44 1.9678e-40 6.5042e-07 1.6840e-05 8.4921e-04 1.3957e-02 8.4648e-02 2.2717e-01 2.8534e-01 2.4837e-01 1.0830e-01 2.7238e-02 3.8193e-03 2.8231e-04 9.4497e-06 9.1826e-08
2.1000e+01 3.6399e-67 1.1137e-62 1.6227e-58 1.4973e-54 9.8174e-51 4.8633e-47 1.8896e-43 2.1725e-07 6.0581e-06 3.8923e-04 7.8903e-03 5.7455e-02 1.8284e-01 2.6809e-01 2.7980e-01 1.4804e-01 4.6241e-02 8.3570e-03 8.4715e-04 4.3712e-05 8.7606e-07
2.2000e+01 2.4965e-70 8.0023e-66 1.2242e-61 1.1891e-57 8.2298e-54 4.3167e-50 1.7820e-46 7.2566e-08 2.1682e-06 1.7729e-04 4.4100e-03 3.8256e-02 1.4291e-01 2.4137e-01 2.9738e-01 1.8700e-01 7.0519e-02 1.5766e-02 2.0546e-03 1.4525e-04 4.5037e-06
2.3000e+01 1.7123e-73 5.7381e-69 9.1964e-65 9.3794e-61 6.8329e-57 3.7831e-53 1.6536e-49 2.4239e-08 7.7255e-07 8.0362e-05 2.4425e-03 2.5077e-02 1.0905e-01 2.0986e-01 3.0152e-01 2.2181e-01 9.8903e-02 2.6591e-02 4.2758e-03 3.8826e-04 1.6558e-05
2.4000e+01 1.1744e-76 4.1067e-72 6.8809e-68 7.3521e-64 5.6238e-60 3.2775e-56 1.5122e-52 8.0961e-09 2.7419e-07 3.6286e-05 1.3429e-03 1.6228e-02 8.1569e-02 1.7723e-01 2.9406e-01 2.4991e-01 1.2969e-01 4.1069e-02 7.9215e-03 8.8684e-04 4.8780e-05
2.5000e+01 8.0549e-80 2.9340e-75 5.1298e-71 5.7302e-67 4.5919e-63 2.8100e-59 1.3647e-55 2.7043e-09 9.6976e-08 1.6335e-05 7.3396e-04 1.0391e-02 6.0007e-02 1.4606e-01 2.7763e-01 2.6984e-01 1.6094e-01 5.9080e-02 1.3389e-02 1.7966e-03 1.2238e-04
2.6000e+01 5.5246e-83 2.0928e-78 3.8116e-74 4.4428e-70 3.7221e-66 2.3861e-62 1.2168e-58 9.0328e-10 3.4193e-08 7.3356e-06 3.9920e-04 6.5938e-03 4.3528e-02 1.1789e-01 2.5501e-01 2.8110e-01 1.9073e-01 8.0156e-02 2.1006e-02 3.3096e-03 2.7148e-04
2.7000e+01 3.7892e-86 1.4906e-81 2.8234e-77 3.4281e-73 2.9968e-69 2.0085e-65 1.0730e-61 3.0171e-10 1.2023e-08 3.2881e-06 2.1627e-04 4.1532e-03 3.1198e-02 9.3472e-02 2.2880e-01 2.8403e-01 2.1742e-01 1.0354e-01 3.0988e-02 5.6427e-03 5.4615e-04
2.8000e+01 2.5989e-89 1.0602e-84 2.0855e-80 2.6334e-76 2.3980e-72 1.6771e-68 9.3667e-65 1.0078e-10 4.2167e-09 1.4716e-06 1.1678e-04 2.5995e-03 2.2133e-02 7.2971e-02 2.0117e-01 2.7956e-01 2.3972e-01 1.2829e-01 4.3403e-02 9.0213e-03 1.0144e-03
2.9000e+01 1.7825e-92 7.5316e-88 1.5363e-83 2.0146e-79 1.9079e-75 1.3899e-71 8.1003e-68 3.3662e-11 1.4756e-09 6.5787e-07 6.2891e-05 1.6183e-03 1.5563e-02 5.6203e-02 1.7380e-01 2.6899e-01 2.5682e-01 1.5335e-01 5.8164e-02 1.3661e-02 1.7631e-03
3.0000e+01 1.2226e-95 5.3439e-91 1.1290e-86 1.5352e-82 1.5099e-78 1.1439e-74 6.9447e-71 1.1244e-11 5.1529e-10 2.9382e-07 3.3795e-05 1.0029e-03 1.0860e-02 4.2778e-02 1.4787e-01 2.5373e-01 2.6834e-01 1.7771e-01 7.5030e-02 1.9748e-02 2.8968e-03
3.1000e+01 8.3853e-99 3.7874e-94 8.2773e-90 1.1658e-85 1.1890e-81 9.3548e-78 5.9063e-74 3.7556e-12 1.7960e-10 1.3113e-07 1.8127e-05 6.1909e-04 7.5282e-03 3.2221e-02 1.2413e-01 2.3521e-01 2.7429e-01 2.0041e-01 9.3626e-02 2.7423e-02 4.5357e-03
3.2000e+01 5.7512e-102 2.6814e-97 6.0556e-93 8.8231e-89 9.3200e-85 7.6044e-81 4.9858e-77 1.2544e-12 6.2493e-11 5.8490e-08 9.7080e-06 3.8088e-04 5.1881e-03 2.4045e-02 1.0297e-01 2.1470e-01 2.7498e-01 2.2066e-01 1.1348e-01 3.6770e-02 6.8116e-03
3.3000e+01 3.9446e-105 1.8966e-100 4.4213e-96 6.6566e-92 7.2740e-88 6.1470e-84 4.1795e-80 4.1901e-13 2.1709e-11 2.6077e-08 5.1927e-06 2.3365e-04 3.5571e-03 1.7797e-02 8.4514e-02 1.9333e-01 2.7097e-01 2.3787e-01 1.3405e-01 4.7807e-02 9.8632e-03
3.4000e+01 2.7055e-108 1.3402e-103 3.2220e-99 5.0074e-95 5.6543e-91 4.9430e-87 3.4809e-83 1.3996e-13 7.5303e-12 1.1622e-08 2.7747e-06 1.4298e-04 2.4279e-03 1.3074e-02 6.8722e-02 1.7197e-01 2.6296e-01 2.5162e-01 1.5477e-01 6.0481e-02 1.3831e-02
3.5000e+01 1.8556e-111 9.4627e-107 2.3438e-102 3.7564e-98 4.3785e-94 3.9553e-90 2.8814e-86 4.6748e-14 2.6085e-12 5.1785e-09 1.4813e-06 8.7301e-05 1.6506e-03 9.5416e-03 5.5413e-02 1.5131e-01 2.5169e-01 2.6170e-01 1.7508e-01 7.4675e-02 1.8850e-02
3.6000e+01 1.2727e-114 6.6756e-110 1.7021e-105 2.8106e-101 3.3785e-97 3.1504e-93 2.3715e-89 1.5615e-14 9.0242e-13 2.3068e-09 7.9027e-07 5.3206e-05 1.1182e-03 6.9217e-03 4.4348e-02 1.3184e-01 2.3795e-01 2.6807e-01 1.9445e-01 9.0212e-02 2.5047e-02
3.7000e+01 8.7291e-118 4.7058e-113 1.2341e-108 2.0978e-104 2.5981e-100 2.4983e-96 1.9414e-92 5.2156e-15 3.1182e-13 1.0274e-09 4.2135e-07 3.2374e-05 7.5517e-04 4.9940e-03 3.5254e-02 1.1385e-01 2.2246e-01 2.7084e-01 2.1241e-01 1.0686e-01 3.2534e-02
3.8000e+01 5.9871e-121 3.3148e-116 8.9349e-112 1.5622e-107 1.9916e-103 1.9732e-99 1.5812e-95 1.7421e-15 1.0763e-13 4.5755e-10 2.2454e-07 1.9671e-05 5.0858e-04 3.5854e-03 2.7854e-02 9.7543e-02 2.0588e-01 2.7026e-01 2.2858e-01 1.2437e-01 4.1403e-02
3.9000e+01 4.1064e-124 2.3334e-119 6.4594e-115 1.1607e-110 1.5221e-106 1.5524e-102 1.2817e-98 5.8190e-16 3.7110e-14 2.0374e-10 1.1961e-07 1.1937e-05 3.4166e-04 2.5626e-03 2.1888e-02 8.2964e-02 1.8879e-01 2.6665e-01 2.4265e-01 1.4242e-01 5.1724e-02
4.0000e+01 2.8164e-127 1.6414e-122 4.6635e-118 8.6067e-114 1.1599e-109 1.2168e-105 1.0342e-101 1.9437e-16 1.2783e-14 9.0717e-11 6.3690e-08 7.2364e-06 2.2901e-04 1.8240e-03 1.7114e-02 7.0100e-02 1.7167e-01 2.6037e-01 2.5441e-01 1.6072e-01 6.3543e-02
4.1000e+01 1.9317e-130 1.1539e-125 3.3626e-121 6.3691e-117 8.8158e-113 9.5050e-109 8.3093e-105 6.4922e-17 4.3992e-15 4.0389e-11 3.3905e-08 4.3826e-06 1.5320e-04 1.2935e-03 1.3322e-02 5.8876e-02 1.5492e-01 2.5186e-01 2.6372e-01 1.7897e-01 7.6882e-02
4.2000e+01 1.3249e-133 8.1076e-129 2.4216e-124 4.7044e-120 6.6830e-116 7.4002e-112 6.6489e-108 2.1685e-17 1.5127e-15 1.7981e-11 1.8045e-08 2.6521e-06 1.0231e-04 9.1406e-04 1.0327e-02 4.9178e-02 1.3882e-01 2.4152e-01 2.7054e-01 1.9686e-01 9.1735e-02
4.3000e+01 9.0871e-137 5.6932e-132 1.7419e-127 3.4686e-123 5.0538e-119 5.7434e-115 5.2998e-111 7.2433e-18 5.1970e-16 8.0051e-12 9.6016e-09 1.6037e-06 6.8208e-05 6.4390e-04 7.9764e-03 4.0872e-02 1.2360e-01 2.2977e-01 2.7489e-01 2.1410e-01 1.0807e-01
4.4000e+01 6.2326e-140 3.9956e-135 1.2516e-130 2.5531e-126 3.8129e-122 4.4443e-118 4.2089e-114 2.4194e-18 1.7841e-16 3.5636e-12 5.1082e-09 9.6913e-07 4.5410e-05 4.5226e-04 6.1400e-03 3.3813e-02 1.0940e-01 2.1699e-01 2.7685e-01 2.3046e-01 1.2584e-01
4.5000e+01 4.2748e-143 2.8027e-138 8.9839e-134 1.8762e-129 2.8703e-125 3.4292e-121 3.3309e-117 8.0812e-19 6.1205e-17 1.5864e-12 2.7172e-09 5.8533e-07 3.0192e-05 3.1680e-04 4.7118e-03 2.7855e-02 9.6302e-02 2.0355e-01 2.7657e-01 2.4570e-01 1.4497e-01
4.6000e+01 2.9319e-146 1.9650e-141 6.4419e-137 1.3766e-132 2.1561e-128 2.6388e-124 2.6273e-120 2.6993e-19 2.0982e-17 7.0620e-13 1.4452e-09 3.5336e-07 2.0051e-05 2.2136e-04 3.6057e-03 2.2858e-02 8.4347e-02 1.8974e-01 2.7420e-01 2.5965e-01 1.6536e-01
4.7000e+01 2.0109e-149 1.3771e-144 4.6147e-140 1.0085e-135 1.6164e-131 2.0254e-127 2.0657e-123 9.0161e-20 7.1881e-18 3.1436e-13 7.6860e-10 2.1322e-07 1.3302e-05 1.5431e-04 2.7523e-03 1.8690e-02 7.3533e-02 1.7585e-01 2.6996e-01 2.7214e-01 1.8691e-01
4.8000e+01 1.3792e-152 9.6458e-148 3.3027e-143 7.3784e-139 1.2094e-134 1.5507e-130 1.6192e-126 3.0116e-20 2.4610e-18 1.3994e-13 4.0872e-10 1.2862e-07 8.8159e-06 1.0734e-04 2.0959e-03 1.5232e-02 6.3830e-02 1.6210e-01 2.6407e-01 2.8307e-01 2.0949e-01
4.9000e+01 9.4598e-156 6.7536e-151 2.3616e-146 5.3907e-142 9.0324e-138 1.1844e-133 1.2655e-129 1.0059e-20 8.4208e-19 6.2292e-14 2.1733e-10 7.7555e-08 5.8378e-06 7.4515e-05 1.5927e-03 1.2376e-02 5.5186e-02 1.4868e-01 2.5675e-01 2.9236e-01 2.3298e-01
5.0000e+01 6.4882e-159 4.7266e-154 1.6872e-149 3.9333e-145 6.7337e-141 9.0262e-137 9.8633e-133 3.3600e-21 2.8797e-19 2.7729e-14 1.1556e-10 4.6752e-08 3.8627e-06 5.1631e-05 1.2080e-03 1.0027e-02 4.7536e-02 1.3573e-01 2.4823e-01 2.9997e-01 2.5725e-01
5.1000e+01 4.4501e-162 3.3067e-157 1.2045e-152 2.8664e-148 5.0115e-144 6.8637e-140 7.6670e-136 1.1223e-21 9.8425e-20 1.2343e-14 6.1441e-11 2.8176e-08 2.5540e-06 3.5713e-05 9.1451e-04 8.1023e-03 4.0805e-02 1.2338e-01 2.3873e-01 3.0589e-01 2.8214e-01
5.2000e+01 3.0522e-165 2.3124e-160 8.5915e-156 2.0863e-151 3.7237e-147 5.2084e-143 5.9445e-139 3.7487e-22 3.3623e-20 5.4943e-15 3.2666e-11 1.6977e-08 1.6876e-06 2.4662e-05 6.9123e-04 6.5314e-03 3.4915e-02 1.1170e-01 2.2847e-01 3.1014e-01 3.0753e-01
5.3000e+01 2.0934e-168 1.6165e-163 6.1238e-159 1.5168e-154 2.7625e-150 3.9444e-146 4.5976e-142 1.2521e-22 1.1481e-20 2.4457e-15 1.7366e-11 1.0227e-08 1.1145e-06 1.7004e-05 5.2168e-04 5.2533e-03 2.9785e-02 1.0074e-01 2.1765e-01 3.1276e-01 3.3326e-01
5.4000e+01 1.4358e-171 1.1297e-166 4.3617e-162 1.1015e-157 2.0463e-153 2.9814e-149 3.5475e-145 4.1824e-23 3.9181e-21 1.0887e-15 9.2325e-12 6.1598e-09 7.3561e-07 1.1707e-05 3.9318e-04 4.2165e-03 2.5338e-02 9.0536e-02 2.0646e-01 3.1383e-01 3.5922e-01
5.5000e+01 9.8477e-175 7.8915e-170 3.1044e-165 7.9909e-161 1.5136e-156 2.2494e-152 2.7311e-148 1.3970e-23 1.3366e-21 4.8460e-16 4.9081e-12 3.7095e-09 4.8529e-07 8.0497e-06 2.9597e-04 3.3777e-03 2.1499e-02 8.1095e-02 1.9505e-01 3.1341e-01 3.8527e-01
5.6000e+01 6.7543e-178 5.5109e-173 2.2081e-168 5.7910e-164 1.1180e-159 1.6940e-155 2.0980e-151 4.6662e-24 4.5575e-22 2.1571e-16 2.6092e-12 2.2336e-09 3.2001e-07 5.5277e-06 2.2253e-04 2.7009e-03 1.8197e-02 7.2413e-02 1.8357e-01 3.1162e-01 4.1128e-01
5.7000e+01 4.6326e-181 3.8473e-176 1.5695e-171 4.1925e-167 8.2465e-163 1.2736e-158 1.6082e-154 1.5586e-24 1.5534e-22 9.6021e-17 1.3870e-12 1.3447e-09 2.1094e-07 3.7913e-06 1.6714e-04 2.1561e-03 1.5367e-02 6.4471e-02 1.7215e-01 3.0854e-01 4.3714e-01
5.8000e+01 3.1773e-184 2.6850e-179 1.1150e-174 3.0324e-170 6.0750e-166 9.5593e-162 1.2303e-157 5.2060e-25 5.2923e-23 4.2742e-17 7.3733e-13 8.0953e-10 1.3899e-07 2.5974e-06 1.2542e-04 1.7185e-03 1.2949e-02 5.7244e-02 1.6091e-01 3.0431e-01 4.6274e-01
5.9000e+01 2.1792e-187 1.8733e-182 7.9154e-178 2.1912e-173 4.4697e-169 7.1635e-165 9.3936e-161 1.7389e-25 1.8024e-23 1.9026e-17 3.9195e-13 4.8728e-10 9.1554e-08 1.7776e-06 9.4029e-05 1.3677e-03 1.0890e-02 5.0695e-02 1.4992e-01 2.9903e-01 4.8800e-01
6.0000e+01 1.4947e-190 1.3067e-185 5.6162e-181 1.5820e-176 3.2846e-172 5.3599e-168 7.1586e-164 5.8083e-26 6.1362e-24 8.4689e-18 2.0835e-13 2.9329e-10 6.0288e-08 1.2153e-06 7.0438e-05 1.0870e-03 9.1406e-03 4.4787e-02 1.3927e-01 2.9283e-01 5.1281e-01
6.1000e+01 1.0252e-193 9.1113e-189 3.9825e-184 1.1412e-179 2.4109e-175 4.0045e-171 5.4455e-167 1.9401e-26 2.0883e-24 3.7698e-18 1.1075e-13 1.7651e-10 3.9689e-08 8.3008e-07 5.2727e-05 8.6281e-04 7.6588e-03 3.9476e-02 1.2902e-01 2.8581e-01 5.3712e-01
6.2000e+01 7.0313e-197 6.3516e-192 2.8226e-187 8.2250e-183 1.7676e-178 2.9875e-174 4.1351e-170 6.4803e-27 7.1045e-25 1.6780e-18 5.8874e-14 1.0623e-10 2.6121e-08 5.6646e-07 3.9443e-05 6.8404e-04 6.4066e-03 3.4721e-02 1.1920e-01 2.7811e-01 5.6084e-01
6.3000e+01 4.8225e-200 4.4267e-195 1.9994e-190 5.9233e-186 1.2945e-181 2.2257e-177 3.1347e-173 2.1645e-27 2.4162e-25 7.4695e-19 3.1295e-14 6.3923e-11 1.7188e-08 3.8623e-07 2.9487e-05 5.4171e-04 5.3507e-03 3.0476e-02 1.0986e-01 2.6983e-01 5.8392e-01
6.4000e+01 3.3076e-203 3.0843e-198 1.4156e-193 4.2624e-189 9.4708e-185 1.6559e-180 2.3724e-176 7.2299e-28 8.2147e-26 3.3249e-19 1.6635e-14 3.8465e-11 1.1307e-08 2.6312e-07 2.2032e-05 4.2854e-04 4.4622e-03 2.6698e-02 1.0101e-01 2.6107e-01 6.0631e-01
6.5000e+01 2.2686e-206 2.1485e-201 1.0017e-196 3.0649e-192 6.9217e-188 1.2304e-183 1.7926e-179 2.4149e-28 2.7920e-26 1.4800e-19 8.8427e-15 2.3145e-11 7.4371e-09 1.7912e-07 1.6453e-05 3.3868e-04 3.7161e-03 2.3346e-02 9.2660e-02 2.5195e-01 6.2798e-01
6.6000e+01 1.5560e-209 1.4963e-204 7.0852e-200 2.2023e-195 5.0537e-191 9.1304e-187 1.3525e-182 8.0664e-29 9.4867e-27 6.5880e-20 4.7004e-15 1.3926e-11 4.8908e-09 1.2185e-07 1.2281e-05 2.6742e-04 3.0907e-03 2.0380e-02 8.4824e-02 2.4254e-01 6.4889e-01
6.7000e+01 1.0672e-212 1.0418e-207 5.0090e-203 1.5813e-198 3.6863e-194 6.7673e-190 1.0189e-185 2.6943e-29 3.2225e-27 2.9325e-20 2.4986e-15 8.3788e-12 3.2158e-09 8.2828e-08 9.1633e-06 2.1097e-04 2.5674e-03 1.7762e-02 7.7495e-02 2.3294e-01 6.6901e-01
6.8000e+01 7.3196e-216 7.2520e-211 3.5397e-206 1.1346e-201 2.6863e-197 5.0099e-193 7.6643e-189 8.9995e-30 1.0943e-27 1.3054e-20 1.3281e-15 5.0411e-12 2.1141e-09 5.6267e-08 6.8341e-06 1.6630e-04 2.1301e-03 1.5457e-02 7.0664e-02 2.2323e-01 6.8835e-01
6.9000e+01 5.0203e-219 5.0471e-214 2.5002e-209 8.1356e-205 1.9558e-200 3.7046e-196 5.7574e-192 3.0060e-30 3.7151e-28 5.8105e-21 7.0597e-16 3.0329e-12 1.3897e-09 3.8199e-08 5.0952e-06 1.3099e-04 1.7654e-03 1.3431e-02 6.4319e-02 2.1348e-01 7.0687e-01
7.0000e+01 3.4433e-222 3.5118e-217 1.7653e-212 5.8298e-208 1.4228e-203 2.7363e-199 4.3190e-195 1.0041e-30 1.2609e-28 2.5864e-21 3.7526e-16 1.8246e-12 9.1335e-10 2.5917e-08 3.7975e-06 1.0310e-04 1.4616e-03 1.1654e-02 5.8444e-02 2.0374e-01 7.2459e-01
7.1000e+01 2.3617e-225 2.4431e-220 1.2458e-215 4.1749e-211 1.0341e-206 2.0189e-202 3.2357e-198 3.3538e-31 4.2787e-29 1.1513e-21 1.9947e-16 1.0977e-12 6.0023e-10 1.7574e-08 2.8294e-06 8.1095e-05 1.2089e-03 1.0100e-02 5.3019e-02 1.9409e-01 7.4150e-01
7.2000e+01 1.6198e-228 1.6992e-223 8.7890e-219 2.9880e-214 7.5097e-210 1.4881e-205 2.4211e-201 1.1202e-31 1.4515e-29 5.1248e-22 1.0603e-16 6.6038e-13 3.9441e-10 1.1910e-08 2.1075e-06 6.3746e-05 9.9899e-04 8.7413e-03 4.8024e-02 1.8457e-01 7.5760e-01
7.3000e+01 1.1110e-231 1.1816e-226 6.1979e-222 2.1372e-217 5.4493e-213 1.0957e-208 1.8092e-204 3.7418e-32 4.9229e-30 2.2812e-22 5.6361e-17 3.9727e-13 2.5915e-10 8.0677e-09 1.5695e-06 5.0078e-05 8.2478e-04 7.5567e-03 4.3435e-02 1.7521e-01 7.7292e-01
7.4000e+01 7.6198e-235 8.2155e-230 4.3690e-225 1.5278e-220 3.9511e-216 8.0594e-212 1.3504e-207 1.2498e-32 1.6692e-30 1.0154e-22 2.9959e-17 2.3899e-13 1.7026e-10 5.4620e-09 1.1685e-06 3.9319e-05 6.8037e-04 6.5254e-03 3.9230e-02 1.6606e-01 7.8746e-01
7.5000e+01 5.2262e-238 5.7109e-233 3.0787e-228 1.0915e-223 2.8626e-219 5.9226e-215 1.0067e-210 4.1747e-33 5.6588e-31 4.5200e-23 1.5925e-17 1.4377e-13 1.1185e-10 3.6961e-09 8.6977e-07 3.0855e-05 5.6081e-04 5.6288e-03 3.5384e-02 1.5715e-01 8.0124e-01
7.6000e+01 3.5845e-241 3.9692e-236 2.1687e-231 7.7940e-227 2.0725e-222 4.3482e-218 7.4968e-214 1.3944e-33 1.9180e-31 2.0120e-23 8.4647e-18 8.6486e-14 7.3472e-11 2.4999e-09 6.4730e-07 2.4201e-05 4.6191e-04 4.8505e-03 3.1876e-02 1.4850e-01 8.1429e-01
7.7000e+01 2.4585e-244 2.7582e-239 1.5271e-234 5.5624e-230 1.4993e-225 3.1894e-221 5.5763e-217 4.6576e-34 6.4992e-32 8.9560e-24 4.4994e-18 5.2026e-14 4.8260e-11 1.6902e-09 4.8165e-07 1.8973e-05 3.8018e-04 4.1758e-03 2.8680e-02 1.4013e-01 8.2661e-01
7.8000e+01 1.6862e-247 1.9163e-242 1.0749e-237 3.9677e-233 1.0839e-228 2.3373e-224 4.1434e-220 1.5557e-34 2.2019e-32 3.9866e-24 2.3917e-18 3.1296e-14 3.1698e-11 1.1422e-09 3.5833e-07 1.4868e-05 3.1270e-04 3.5916e-03 2.5776e-02 1.3206e-01 8.3824e-01
7.9000e+01 1.1565e-250 1.3312e-245 7.5643e-241 2.8288e-236 7.8308e-232 1.7114e-227 3.0754e-223 5.1964e-35 7.4583e-33 1.7745e-24 1.2713e-18 1.8826e-14 2.0818e-11 7.7157e-10 2.6655e-07 1.1646e-05 2.5704e-04 3.0865e-03 2.3140e-02 1.2430e-01 8.4920e-01
8.0000e+01 7.9323e-254 9.2459e-249 5.3211e-244 2.0158e-239 5.6536e-235 1.2521e-230 2.2803e-226 1.7357e-35 2.5258e-33 7.8990e-25 6.7576e-19 1.1325e-14 1.3672e-11 5.2101e-10 1.9825e-07 9.1183e-06 2.1115e-04 2.6502e-03 2.0752e-02 1.1686e-01 8.5952e-01
8.1000e+01 5.4405e-257 6.4207e-252 3.7420e-247 1.4357e-242 4.0791e-238 9.1526e-234 1.6891e-229 5.7976e-36 8.5524e-34 3.5161e-25 3.5920e-19 6.8122e-15 8.9786e-12 3.5168e-10 1.4743e-07 7.1367e-06 1.7336e-04 2.2738e-03 1.8592e-02 1.0974e-01 8.6921e-01
8.2000e+01 3.7315e-260 4.4582e-255 2.6307e-250 1.0221e-245 2.9412e-241 6.6851e-237 1.2500e-232 1.9365e-36 2.8953e-34 1.5651e-25 1.9093e-19 4.0978e-15 5.8961e-12 2.3730e-10 1.0963e-07 5.5838e-06 1.4225e-04 1.9493e-03 1.6641e-02 1.0294e-01 8.7832e-01
8.3000e+01 2.5593e-263 3.0950e-258 1.8489e-253 7.2733e-249 2.1194e-244 4.8791e-240 9.2414e-236 6.4683e-37 9.7997e-35 6.9668e-26 1.0149e-19 2.4649e-15 3.8717e-12 1.6006e-10 8.1513e-08 4.3673e-06 1.1667e-04 1.6700e-03 1.4882e-02 9.6462e-02 8.8686e-01
8.4000e+01 1.7554e-266 2.1484e-261 1.2990e-256 5.1733e-252 1.5263e-247 3.5582e-243 6.8260e-239 2.1605e-37 3.3164e-35 3.1011e-26 5.3947e-20 1.4827e-15 2.5423e-12 1.0793e-10 6.0601e-08 3.4148e-06 9.5634e-05 1.4297e-03 1.3296e-02 9.0304e-02 8.9487e-01
8.5000e+01 1.2040e-269 1.4910e-264 9.1243e-260 3.6780e-255 1.0986e-250 2.5930e-246 5.0373e-242 7.2166e-38 1.1221e-35 1.3804e-26 2.8676e-20 8.9190e-16 1.6693e-12 7.2751e-11 4.5051e-08 2.6692e-06 7.8357e-05 1.2232e-03 1.1870e-02 8.4461e-02 9.0236e-01
8.6000e+01 8.2576e-273 1.0347e-267 6.4071e-263 2.6138e-258 7.9023e-254 1.8882e-249 3.7141e-245 2.4105e-38 3.7962e-36 6.1446e-27 1.5243e-20 5.3650e-16 1.0960e-12 4.9025e-11 3.3488e-08 2.0858e-06 6.4173e-05 1.0458e-03 1.0589e-02 7.8925e-02 9.0937e-01
8.7000e+01 5.6636e-276 7.1792e-271 4.4978e-266 1.8568e-261 5.6812e-257 1.3741e-252 2.7361e-248 8.0515e-39 1.2840e-36 2.7352e-27 8.1022e-21 3.2271e-16 7.1963e-13 3.3026e-11 2.4891e-08 1.6295e-06 5.2534e-05 8.9369e-04 9.4386e-03 7.3689e-02 9.1592e-01
8.8000e+01 3.8845e-279 4.9806e-274 3.1567e-269 1.3185e-264 4.0821e-260 9.9920e-256 2.0139e-251 2.6894e-39 4.3426e-37 1.2175e-27 4.3067e-21 1.9412e-16 4.7248e-13 2.2242e-11 1.8500e-08 1.2726e-06 4.2989e-05 7.6323e-04 8.4072e-03 6.8746e-02 9.2204e-01
8.9000e+01 2.6643e-282 3.4549e-277 2.2148e-272 9.3584e-268 2.9316e-263 7.2612e-259 1.4811e-254 8.9830e-40 1.4684e-37 5.4195e-28 2.2892e-21 1.1677e-16 3.1020e-13 1.4975e-11 1.3749e-08 9.9372e-07 3.5164e-05 6.5146e-04 7.4834e-03 6.4084e-02 9.2774e-01
9.0000e+01 1.8274e-285 2.3962e-280 1.5536e-275 6.6400e-271 2.1042e-266 5.2732e-262 1.0884e-257 3.0005e-40 4.9646e-38 2.4124e-28 1.2169e-21 7.0237e-17 2.0366e-13 1.0080e-11 1.0218e-08 7.7575e-07 2.8753e-05 5.5577e-04 6.6567e-03 5.9695e-02 9.3306e-01
9.1000e+01 1.2533e-288 1.6618e-283 1.0895e-278 4.7094e-274 1.5096e-269 3.8270e-265 7.9922e-261 1.0022e-40 1.6783e-38 1.0738e-28 6.4682e-22 4.2249e-17 1.3370e-13 6.7829e-12 7.5932e-09 6.0546e-07 2.3503e-05 4.7390e-04 5.9176e-03 5.5567e-02 9.3802e-01
9.2000e+01 8.5962e-292 1.1523e-286 7.6388e-282 3.3389e-277 1.0824e-272 2.7757e-268 5.8640e-264 3.3476e-41 5.6725e-39 4.7799e-29 3.4382e-22 2.5413e-17 8.7777e-14 4.5632e-12 5.6425e-09 4.7245e-07 1.9205e-05 4.0390e-04 5.2574e-03 5.1690e-02 9.4263e-01
9.3000e+01 5.8959e-295 7.9890e-290 5.3544e-285 2.3664e-280 7.7577e-276 2.0119e-271 4.2993e-267 1.1182e-41 1.9170e-39 2.1277e-29 1.8276e-22 1.5287e-17 5.7625e-14 3.0692e-12 4.1928e-09 3.6859e-07 1.5688e-05 3.4409e-04 4.6682e-03 4.8053e-02 9.4692e-01
9.4000e+01 4.0438e-298 5.5383e-293 3.7523e-288 1.6766e-283 5.5572e-279 1.4574e-274 3.1499e-270 3.7349e-42 6.4776e-40 9.4710e-30 9.7144e-23 9.1951e-18 3.7830e-14 2.0638e-12 3.1154e-09 2.8750e-07 1.2811e-05 2.9300e-04 4.1427e-03 4.4645e-02 9.5091e-01
9.5000e+01 2.7735e-301 3.8390e-296 2.6289e-291 1.1874e-286 3.9791e-282 1.0552e-277 2.3060e-273 1.2475e-42 2.1885e-40 4.2158e-30 5.1637e-23 5.5310e-18 2.4834e-14 1.3875e-12 2.3148e-09 2.2422e-07 1.0459e-05 2.4940e-04 3.6744e-03 4.1454e-02 9.5461e-01
9.6000e+01 1.9023e-304 2.6608e-299 1.8415e-294 8.4067e-290 2.8478e-285 7.6346e-281 1.6871e-276 4.1670e-43 7.3932e-41 1.8766e-30 2.7447e-23 3.3269e-18 1.6303e-14 9.3256e-13 1.7199e-09 1.7483e-07 8.5360e-06 2.1220e-04 3.2575e-03 3.8470e-02 9.5805e-01
9.7000e+01 1.3047e-307 1.8440e-302 1.2896e-297 5.9500e-293 2.0372e-288 5.5210e-284 1.2334e-279 1.3918e-43 2.4972e-41 8.3533e-31 1.4590e-23 2.0012e-18 1.0702e-14 6.2667e-13 1.2779e-09 1.3630e-07 6.9650e-06 1.8048e-04 2.8864e-03 3.5681e-02 9.6124e-01
9.8000e+01 8.9488e-311 1.2778e-305 9.0292e-301 4.2098e-296 1.4567e-291 3.9902e-287 9.0114e-283 4.6490e-44 8.4339e-42 3.7183e-31 7.7552e-24 1.2037e-18 7.0255e-15 4.2102e-13 9.4940e-10 1.0625e-07 5.6817e-06 1.5345e-04 2.5564e-03 3.3079e-02 9.6421e-01
9.9000e+01 6.1377e-314 8.8532e-309 6.3206e-304 2.9776e-299 1.0412e-294 2.8824e-290 6.5794e-286 1.5529e-44 2.8480e-42 1.6551e-31 4.1223e-24 7.2407e-19 4.6119e-15 2.8281e-13 7.0535e-10 8.2810e-08 4.6337e-06 1.3042e-04 2.2632e-03 3.0651e-02 9.6695e-01


==> data/robu.darwin_lipschitz_mis_5.dat <==
1.0 0.9706677857501576
2.0 1.52726581223112
3.0 1.602312525966068
4.0 1.6638582952182106
5.0 1.7170425748310054
6.0 1.7641003369677284
7.0 1.8061934632149494
8.0 1.8438976878181046
9.0 1.8780170515770536
10.0 1.9090072409319712


==> data/robu.darwin_mis_5.dat <==
1.0	0.970950594455
2.0	1.5277034608
3.0	1.60239580274
4.0	1.66412984539
5.0	1.71745987715
6.0	1.76462411921
7.0	1.80680658747
8.0	1.84474248412
9.0	1.87902035563
10.0	1.91012321205


==> data/robu.drag_n9_mi_condmi_a.dat <==
0.2400902399    1.7425492069
0.2298887601    1.7332833471
0.2199120033    1.7234908664
0.2099205747    1.7133576487
0.2000003286    1.7031193088
0.1900671892    1.692144497
0.1798831389    1.6816055321
0.1698864386    1.6706225047
0.1599468765    1.6594560174
0.1499999319    1.6479653736
0.1399908255    1.6360979356
0.1300143147    1.6239409094
0.1198741893    1.6111996589
0.1100030952    1.598365273
0.1000790397    1.5847414378
0.0900000594    1.5721932598
0.0800032748    1.5587995454
0.0700549637    1.5450703187
0.0600000078    1.5320402857
0.0500001732    1.5181478019
0.0400091906    1.5037975727
0.0300251977    1.4883508636
0.0200398311    1.4722139168
0.0100051356    1.453348192
0.000000005 1.4177146526

==> data/robu.drag_n9_mi_condmi_a1.dat <==
0.0400091906    1.5037975727
0.0300251977    1.4883508636
0.0200398311    1.4722139168
0.0100051356    1.453348192
0.000000005 1.4177146526

==> data/robu.drag_n9_mi_condmi_a2.dat <==
0.2400902399    1.7425492069
0.2298887601    1.7332833471
0.2199120033    1.7234908664
0.2099205747    1.7133576487
0.2000003286    1.7031193088
0.1900671892    1.692144497
0.1798831389    1.6816055321
0.1698864386    1.6706225047
0.1599468765    1.6594560174
0.1499999319    1.6479653736
0.1399908255    1.6360979356
0.1300143147    1.6239409094
0.1198741893    1.6111996589
0.1100030952    1.598365273
0.1000790397    1.5847414378
0.0900000594    1.5721932598
0.0800032748    1.5587995454
0.0700549637    1.5450703187
0.0600000078    1.5320402857
0.0500001732    1.5181478019
0.0421478658    1.5063372572

==> data/robu.drag_n9_mi_condmi_b.dat <==
0.5000249873	1.7519991607
0.4999999898	1.752714746
0.4999999898	1.752714746
0.4999999898	1.752714746
0.4999999898	1.752714746
0.4999999898	1.752714746
0.5000125016	1.7525339963
0.4996692104	1.7522770903
0.4999999115	1.7527151245
0.4999999115	1.7527151245
0.4999999115	1.7527151245
0.4999999115	1.7527151245
0.4999999115	1.7527151245
0.4999999115	1.7527151245
0.4999999115	1.7527151245
0.4999999115	1.7527151245
0.4999999115	1.7527151245
0.4999999115	1.7527151245
0.4900537659	1.7455142597
0.4797032537	1.7382942377
0.4700114813	1.7316356445
0.4599999884	1.7251651662
0.4500025299	1.7183276259
0.4400134055	1.7116669332
0.4300001304	1.7051384548
0.4199516651	1.6983383644
0.4099561063	1.6912977095
0.4000073644	1.6845684932
0.3899811279	1.6772401336
0.3800106538	1.6701280584
0.3700099284	1.6628523763
0.3600257471	1.6548748498
0.3500108632	1.6473426531
0.3400036672	1.639408102
0.330005067	1.6311403373
0.3200251461	1.6223866502
0.310020622	1.6137850852
0.3000001463	1.6049141603
0.2900001167	1.5956199315
0.280034223	1.5858124668
0.2700000759	1.5762246605
0.2600040651	1.5660812926
0.2500002146	1.5557743961

==> data/robu.drag_n9_mi_condmi_c.dat <==
0.9999999999999487   1.9749375012017316
0.9900039953    1.9501275248
0.9798081458    1.9257708994
0.9701077582    1.9031938789
0.960002839 1.880447931
0.9500019114    1.8584640069
0.9400054983    1.8370905831
0.9300460031    1.8163425462
0.9200073612    1.7960245485
0.9100179861    1.7757239315
0.9000087872    1.7571844861
0.8900285965    1.7385577368
0.8800030436    1.7205271519
0.8700258102    1.7030248511
0.8600048234    1.6857306987
0.8500198315    1.6692167688
0.8400033989    1.6535095334
0.8300456665    1.6381362442
0.8200125225    1.6231549419
0.8099299259    1.6084724587
0.8000215569    1.5947188113
0.7900071649    1.5813039132
0.7800103065    1.5684903383
0.7700073925    1.5559628102
0.7597494458    1.5439067697
0.7500095297    1.5327255742
0.7399860414    1.5219140448
0.7300523382    1.5114903082
0.7200097266    1.5020242458
0.7100033951    1.4929862149
0.6999683542    1.4844611419
0.6895261738    1.4789983485
0.677232986 1.4740808041


==> data/robu.known_start_reldrop_20.dat <==
0.0	-3.20342650381e-16	3.20342650381e-16	3.20342650381e-16
0.02	0.0570015872476	0.0373103791255	0.000361973315346
0.04	0.107109440354	0.0694060132063	0.000692924550435
0.06	0.150587707829	0.0964452802792	0.000999679952143
0.08	0.187798472914	0.118672691807	0.00128863043054
0.1	0.219185346382	0.136407924239	0.00156559288762
0.12	0.245252934729	0.150030772539	0.00183572744801
0.14	0.266544130656	0.159963440767	0.00210350821436
0.16	0.283617323415	0.166651829347	0.00237273988749
0.18	0.297025442094	0.170547452526	0.00264660945829
0.2	0.307298293382	0.172091352717	0.00292776118806
0.22	0.31492905973	0.171700954797	0.00321838383908
0.24	0.320365218089	0.169760327568	0.00352030099395
0.26	0.324003630842	0.166613884472	0.00383505769921
0.28	0.326189208565	0.162563221841	0.00416399909057
0.3	0.327216360869	0.157866583853	0.00450833877629
0.32	0.327332413309	0.152740351812	0.00486921640809
0.34	0.326742234441	0.147361956424	0.00524774502319
0.36	0.325613443445	0.141873674086	0.00564504944436
0.38	0.32408171829	0.13638686273	0.00606229737048
0.4	0.322255870452	0.130986296797	0.00650072487978
0.42	0.320222479112	0.125734359458	0.0069616579961
0.44	0.318049978494	0.120674934741	0.00744653181198
0.46	0.315792165782	0.115836909824	0.00795690847829
0.48	0.31349114674	0.111237248177	0.008494495197
0.5	0.311179766135	0.106883629783	0.0090611632164
0.52	0.308883585255	0.102776677859	0.00965896874069
0.54	0.306622473673	0.0989118053268	0.0102901766373
0.56	0.304411880594	0.0952807212919	0.0109572878615
0.58	0.302263845481	0.0918726401161	0.0116630716275
0.6	0.300187800276	0.088675234963	0.0124106035454
0.62	0.298191207694	0.0856753751805	0.0132033112427
0.64	0.296280072734	0.0828596833997	0.0140450294133
0.66	0.294459358081	0.0802149443367	0.0149400668539
0.68	0.292733328908	0.0777283933415	0.0158932889197
0.7	0.291105848598	0.0753879089462	0.0169102200942
0.72	0.289580644466	0.0731821301416	0.0179971732164
0.74	0.288161561597	0.0711005158931	0.0191614146889
0.76	0.286852823963	0.0691333615219	0.020411379247
0.78	0.285659325603	0.067271784001	0.0217569546265
0.8	0.284586982466	0.0655076859477	0.0232098675154
0.82	0.283643190347	0.0638337060995	0.0247842209922
0.84	0.28283746235	0.0622431623351	0.0264972672076
0.86	0.282182373776	0.0607299918106	0.0283705622935
0.88	0.281695054514	0.0592886915247	0.0304317779189
0.9	0.281399718984	0.057914261569	0.0327177233544
0.92	0.281332344408	0.0566021524683	0.0352798153241
0.94	0.281550395364	0.0553482173343	0.0381951722408
0.96	0.282156901047	0.0541486690492	0.0415933594975
0.98	0.283381689254	0.0530000423331	0.0457440290745
1.0	0.286396957116	0.0518991603213	0.0518991603213


==> data/robu.lipschitz_optimisation.dat <==
0.2497883869	1.7514927619
0.2497883869	1.7514927619
0.2497883869	1.7514927619
0.2497883869	1.7514927619
0.2497883869	1.7514927619
0.2497883869	1.7514927619
0.2497883869	1.7514927619
0.2497883869	1.7514927619
0.2497883869	1.7514927619
0.2497883869	1.7514927619
0.2497883869	1.7514927619
0.2497883869	1.7514927619
0.2497883869	1.7514927619
0.2497883869	1.7514927619
0.2497883869	1.7514927619
0.2497883869	1.7514927619
0.2497883869	1.7514927619
0.2497883869	1.7514927619
0.2497883869	1.7514927619
0.2497883869	1.7514927619
0.2497883869	1.7514927619
0.2497883869	1.7514927619
0.2497883869	1.7514927619
0.2497883869	1.7514927619
0.2497883869	1.7514927619
0.2497883869	1.7514927619
0.2497883869	1.7514927619
0.2497883869	1.7514927619
0.2497883869	1.7514927619
0.2497883869	1.7514927619
0.2497883869	1.7514927619
0.2497883869	1.7514927619
0.2497883869	1.7514927619
0.2497883869	1.7514927619
0.2497883869	1.7514927619
0.2497883869	1.7514927619
0.2497883869	1.7514927619
0.2497883869	1.7514927619
0.2497883869	1.7514927619
0.2497883869	1.7514927619
0.2497883869	1.7514927619
0.2497883869	1.7514927619
0.2497883869	1.7514927619
0.2497883869	1.7514927619
0.2497883869	1.7514927619
0.2497883869	1.7514927619
0.2497883869	1.7514927619
0.2497883869	1.7514927619
0.2497883869	1.7514927619
0.2497883869	1.7514927619
0.2497883869	1.7514927619
0.2497883869	1.7514927619
0.2497883869	1.7514927619
0.2497883869	1.7514927619
0.2497883869	1.7514927619
0.2497883869	1.7514927619
0.2497883869	1.7514927619
0.2497883869	1.7514927619
0.2497883869	1.7514927619
0.2497883869	1.7514927619
0.2497883869	1.7514927619
0.2497883869	1.7514927619
0.2497883869	1.7514927619
0.2497883869	1.7514927619
0.2497883869	1.7514927619
0.2492842927	1.751025002
0.2475964088	1.7494449906
0.244531435	1.7465470298
0.2405567579	1.7427502189
0.235962965	1.7383167212
0.2310847812	1.7335602608
0.2260609967	1.7286118271
0.2210055881	1.7235818418
0.2159095343	1.718460262
0.2109707199	1.7134472411
0.2060673045	1.7084212194
0.2012848472	1.7034712772
0.1966076908	1.6985835224
0.1921096153	1.6938381753
0.1876093556	1.6890454748
0.1833453935	1.6844617252
0.1791434193	1.6799028263
0.1750746723	1.6754478243
0.1710566347	1.6710079655
0.1672274269	1.6667383341
0.1635048142	1.6625505617
0.1598168201	1.658364718
0.1562917797	1.654328383
0.1528559292	1.6503598622
0.1495666251	1.6465279547
0.1462955455	1.6426846869
0.1431598671	1.6389691191
0.1400951705	1.6353071203
0.1370984392	1.6316963069
0.1341668931	1.6281344885
0.1313513814	1.6246853604
0.1286465891	1.6213450306
0.1259439698	1.6179803847
0.1233459829	1.6147198554
0.1208475528	1.6115594307
0.1179676109	1.607888466
0.1152085305	1.6043428382
0.1110177043	1.5989136353
0.0936025483	1.5761815453
0.0833729192	1.5627338752
0.0763931664	1.5534876208
0.0709973459	1.5462853187
0.0664903772	1.5402239977
0.0627615378	1.5351718575
0.0594345629	1.5306311219
0.0565155851	1.5266180319
0.0538278742	1.5228958019
0.0514929334	1.519638728
0.0493215334	1.5165882978
0.0473038521	1.513733541
0.0454591004	1.5111048767
0.0437562285	1.5086613498
0.0421478658	1.5063372572

==> data/robu.n6-cascade-cond.dat <==
0.0000e+00 1.0000e+00 0.0000e+00 0.0000e+00 0.0000e+00 0.0000e+00 0.0000e+00 0.0000e+00
1.0000e+00 7.0439e-01 2.9561e-01 0.0000e+00 0.0000e+00 0.0000e+00 0.0000e+00 0.0000e+00
2.0000e+00 4.9616e-01 4.4200e-01 6.1839e-02 0.0000e+00 0.0000e+00 0.0000e+00 0.0000e+00
3.0000e+00 3.4949e-01 4.9621e-01 1.4425e-01 1.0052e-02 0.0000e+00 0.0000e+00 0.0000e+00
4.0000e+00 2.4618e-01 4.9572e-01 2.2460e-01 3.2211e-02 1.2892e-03 0.0000e+00 0.0000e+00
5.0000e+00 1.7341e-01 4.6479e-01 2.9179e-01 6.4589e-02 5.2764e-03 1.4413e-04 0.0000e+00
6.0000e+00 1.2215e-01 4.1882e-01 3.4159e-01 1.0374e-01 1.2971e-02 7.2482e-04 9.1937e-06
7.0000e+00 8.6038e-02 3.6732e-01 3.7368e-01 1.4596e-01 2.4825e-02 2.1287e-03 5.5427e-05
8.0000e+00 6.0604e-02 3.1591e-01 3.8978e-01 1.8798e-01 4.0770e-02 4.7683e-03 1.9121e-04
9.0000e+00 4.2689e-02 2.6774e-01 3.9250e-01 2.2723e-01 6.0322e-02 9.0221e-03 4.9536e-04
1.0000e+01 3.0070e-02 2.2435e-01 3.8471e-01 2.6189e-01 8.2722e-02 1.5190e-02 1.0708e-03
1.1000e+01 2.1181e-02 1.8631e-01 3.6911e-01 2.9083e-01 1.0706e-01 2.3470e-02 2.0398e-03
1.2000e+01 1.4920e-02 1.5360e-01 3.4808e-01 3.1353e-01 1.3240e-01 3.3942e-02 3.5368e-03
1.3000e+01 1.0509e-02 1.2587e-01 3.2363e-01 3.2990e-01 1.5781e-01 4.6578e-02 5.7018e-03
1.4000e+01 7.4025e-03 1.0265e-01 2.9736e-01 3.4019e-01 1.8248e-01 6.1249e-02 8.6729e-03
1.5000e+01 5.2143e-03 8.3365e-02 2.7049e-01 3.4490e-01 2.0571e-01 7.7743e-02 1.2580e-02
1.6000e+01 3.6729e-03 6.7467e-02 2.4396e-01 3.4463e-01 2.2695e-01 9.5782e-02 1.7539e-02
1.7000e+01 2.5871e-03 5.4439e-02 2.1842e-01 3.4008e-01 2.4578e-01 1.1504e-01 2.3648e-02
1.8000e+01 1.8224e-03 4.3816e-02 1.9430e-01 3.3197e-01 2.6192e-01 1.3518e-01 3.0986e-02
1.9000e+01 1.2836e-03 3.5189e-02 1.7189e-01 3.2098e-01 2.7521e-01 1.5584e-01 3.9609e-02
2.0000e+01 9.0419e-04 2.8207e-02 1.5131e-01 3.0775e-01 2.8561e-01 1.7667e-01 4.9550e-02
2.1000e+01 6.3690e-04 2.2574e-02 1.3261e-01 2.9287e-01 2.9315e-01 1.9733e-01 6.0819e-02
2.2000e+01 4.4863e-04 1.8040e-02 1.1578e-01 2.7687e-01 2.9794e-01 2.1752e-01 7.3406e-02
2.3000e+01 3.1601e-04 1.4399e-02 1.0073e-01 2.6018e-01 3.0014e-01 2.3695e-01 8.7280e-02
2.4000e+01 2.2259e-04 1.1480e-02 8.7370e-02 2.4318e-01 2.9996e-01 2.5539e-01 1.0239e-01
2.5000e+01 1.5679e-04 9.1443e-03 7.5569e-02 2.2619e-01 2.9761e-01 2.7264e-01 1.1868e-01
2.6000e+01 1.1044e-04 7.2777e-03 6.5198e-02 2.0947e-01 2.9335e-01 2.8852e-01 1.3608e-01
2.7000e+01 7.7794e-05 5.7879e-03 5.6123e-02 1.9320e-01 2.8742e-01 3.0291e-01 1.5448e-01
2.8000e+01 5.4798e-05 4.6001e-03 4.8211e-02 1.7754e-01 2.8007e-01 3.1572e-01 1.7380e-01
2.9000e+01 3.8599e-05 3.6540e-03 4.1336e-02 1.6261e-01 2.7153e-01 3.2690e-01 1.9394e-01
3.0000e+01 2.7189e-05 2.9011e-03 3.5381e-02 1.4847e-01 2.6203e-01 3.3640e-01 2.1479e-01
3.1000e+01 1.9151e-05 2.3022e-03 3.0237e-02 1.3518e-01 2.5178e-01 3.4424e-01 2.3625e-01
3.2000e+01 1.3490e-05 1.8263e-03 2.5803e-02 1.2276e-01 2.4097e-01 3.5043e-01 2.5821e-01
3.3000e+01 9.5022e-06 1.4482e-03 2.1991e-02 1.1121e-01 2.2977e-01 3.5501e-01 2.8056e-01
3.4000e+01 6.6933e-06 1.1481e-03 1.8719e-02 1.0052e-01 2.1835e-01 3.5806e-01 3.0320e-01
3.5000e+01 4.7147e-06 9.0989e-04 1.5917e-02 9.0669e-02 2.0683e-01 3.5963e-01 3.2604e-01
3.6000e+01 3.3210e-06 7.2094e-04 1.3520e-02 8.1627e-02 1.9534e-01 3.5981e-01 3.4898e-01
3.7000e+01 2.3393e-06 5.7111e-04 1.1473e-02 7.3355e-02 1.8397e-01 3.5870e-01 3.7193e-01
3.8000e+01 1.6477e-06 4.5233e-04 9.7274e-03 6.5812e-02 1.7281e-01 3.5639e-01 3.9481e-01
3.9000e+01 1.1607e-06 3.5819e-04 8.2409e-03 5.8952e-02 1.6193e-01 3.5297e-01 4.1754e-01
4.0000e+01 8.1755e-07 2.8361e-04 6.9762e-03 5.2731e-02 1.5139e-01 3.4856e-01 4.4006e-01
4.1000e+01 5.7588e-07 2.2452e-04 5.9016e-03 4.7102e-02 1.4123e-01 3.4325e-01 4.6229e-01
4.2000e+01 4.0564e-07 1.7772e-04 4.9892e-03 4.2020e-02 1.3148e-01 3.3715e-01 4.8419e-01
4.3000e+01 2.8573e-07 1.4067e-04 4.2154e-03 3.7441e-02 1.2217e-01 3.3034e-01 5.0569e-01
4.4000e+01 2.0127e-07 1.1132e-04 3.5596e-03 3.3324e-02 1.1331e-01 3.2293e-01 5.2676e-01
4.5000e+01 1.4177e-07 8.8095e-05 3.0043e-03 2.9629e-02 1.0492e-01 3.1500e-01 5.4736e-01
4.6000e+01 9.9861e-08 6.9709e-05 2.5343e-03 2.6317e-02 9.6990e-02 3.0663e-01 5.6745e-01
4.7000e+01 7.0341e-08 5.5156e-05 2.1370e-03 2.3354e-02 8.9522e-02 2.9792e-01 5.8701e-01
4.8000e+01 4.9547e-08 4.3638e-05 1.8011e-03 2.0706e-02 8.2509e-02 2.8892e-01 6.0602e-01
4.9000e+01 3.4901e-08 3.4524e-05 1.5175e-03 1.8343e-02 7.5940e-02 2.7972e-01 6.2445e-01
5.0000e+01 2.4584e-08 2.7312e-05 1.2780e-03 1.6237e-02 6.9803e-02 2.7037e-01 6.4229e-01
5.1000e+01 1.7316e-08 2.1606e-05 1.0760e-03 1.4362e-02 6.4082e-02 2.6092e-01 6.5953e-01
5.2000e+01 1.2198e-08 1.7092e-05 9.0562e-04 1.2695e-02 5.8760e-02 2.5145e-01 6.7618e-01
5.3000e+01 8.5918e-09 1.3520e-05 7.6199e-04 1.1214e-02 5.3819e-02 2.4198e-01 6.9222e-01
5.4000e+01 6.0520e-09 1.0694e-05 6.4095e-04 9.8996e-03 4.9240e-02 2.3256e-01 7.0765e-01
5.5000e+01 4.2630e-09 8.4588e-06 5.3900e-04 8.7341e-03 4.5005e-02 2.2323e-01 7.2248e-01
5.6000e+01 3.0028e-09 6.6905e-06 4.5316e-04 7.7015e-03 4.1094e-02 2.1402e-01 7.3672e-01
5.7000e+01 2.1151e-09 5.2918e-06 3.8089e-04 6.7874e-03 3.7487e-02 2.0496e-01 7.5037e-01
5.8000e+01 1.4899e-09 4.1854e-06 3.2009e-04 5.9787e-03 3.4167e-02 1.9608e-01 7.6345e-01
5.9000e+01 1.0495e-09 3.3103e-06 2.6893e-04 5.2639e-03 3.1114e-02 1.8739e-01 7.7596e-01
6.0000e+01 7.3922e-10 2.6181e-06 2.2591e-04 4.6325e-03 2.8311e-02 1.7892e-01 7.8791e-01
6.1000e+01 5.2070e-10 2.0707e-06 1.8973e-04 4.0751e-03 2.5740e-02 1.7067e-01 7.9932e-01
6.2000e+01 3.6678e-10 1.6377e-06 1.5933e-04 3.5833e-03 2.3385e-02 1.6266e-01 8.1021e-01
6.3000e+01 2.5835e-10 1.2952e-06 1.3377e-04 3.1496e-03 2.1230e-02 1.5490e-01 8.2058e-01
6.4000e+01 1.8198e-10 1.0243e-06 1.1230e-04 2.7674e-03 1.9261e-02 1.4739e-01 8.3046e-01
6.5000e+01 1.2819e-10 8.1010e-07 9.4257e-05 2.4307e-03 1.7462e-02 1.4015e-01 8.3987e-01
6.6000e+01 9.0293e-11 6.4067e-07 7.9105e-05 2.1343e-03 1.5822e-02 1.3316e-01 8.4881e-01
6.7000e+01 6.3601e-11 5.0668e-07 6.6380e-05 1.8734e-03 1.4327e-02 1.2643e-01 8.5730e-01
6.8000e+01 4.4800e-11 4.0070e-07 5.5696e-05 1.6439e-03 1.2965e-02 1.1997e-01 8.6536e-01
6.9000e+01 3.1557e-11 3.1689e-07 4.6726e-05 1.4421e-03 1.1727e-02 1.1377e-01 8.7302e-01
7.0000e+01 2.2228e-11 2.5061e-07 3.9197e-05 1.2647e-03 1.0601e-02 1.0782e-01 8.8027e-01
7.1000e+01 1.5657e-11 1.9819e-07 3.2878e-05 1.1089e-03 9.5777e-03 1.0213e-01 8.8715e-01
7.2000e+01 1.1029e-11 1.5674e-07 2.7575e-05 9.7202e-04 8.6492e-03 9.6686e-02 8.9366e-01
7.3000e+01 7.7686e-12 1.2395e-07 2.3126e-05 8.5183e-04 7.8069e-03 9.1486e-02 8.9983e-01
7.4000e+01 5.4721e-12 9.8025e-08 1.9392e-05 7.4633e-04 7.0434e-03 8.6523e-02 9.0567e-01
7.5000e+01 3.8545e-12 7.7521e-08 1.6261e-05 6.5376e-04 6.3516e-03 8.1792e-02 9.1119e-01
7.6000e+01 2.7151e-12 6.1305e-08 1.3634e-05 5.7256e-04 5.7254e-03 7.7285e-02 9.1640e-01
7.7000e+01 1.9125e-12 4.8481e-08 1.1430e-05 5.0134e-04 5.1588e-03 7.2995e-02 9.2133e-01
7.8000e+01 1.3471e-12 3.8340e-08 9.5824e-06 4.3890e-04 4.6463e-03 6.8916e-02 9.2599e-01
7.9000e+01 9.4890e-13 3.0320e-08 8.0328e-06 3.8416e-04 4.1832e-03 6.5039e-02 9.3039e-01
8.0000e+01 6.6840e-13 2.3978e-08 6.7334e-06 3.3620e-04 3.7648e-03 6.1358e-02 9.3453e-01
8.1000e+01 4.7081e-13 1.8962e-08 5.6439e-06 2.9417e-04 3.3870e-03 5.7865e-02 9.3845e-01
8.2000e+01 3.3163e-13 1.4995e-08 4.7304e-06 2.5736e-04 3.0461e-03 5.4553e-02 9.4214e-01
8.3000e+01 2.3360e-13 1.1859e-08 3.9646e-06 2.2512e-04 2.7385e-03 5.1414e-02 9.4562e-01
8.4000e+01 1.6455e-13 9.3780e-09 3.3227e-06 1.9689e-04 2.4613e-03 4.8441e-02 9.4890e-01
8.5000e+01 1.1590e-13 7.4163e-09 2.7845e-06 1.7218e-04 2.2113e-03 4.5626e-02 9.5199e-01
8.6000e+01 8.1642e-14 5.8649e-09 2.3334e-06 1.5055e-04 1.9862e-03 4.2963e-02 9.5490e-01
8.7000e+01 5.7507e-14 4.6380e-09 1.9554e-06 1.3162e-04 1.7835e-03 4.0444e-02 9.5764e-01
8.8000e+01 4.0508e-14 3.6678e-09 1.6385e-06 1.1505e-04 1.6010e-03 3.8064e-02 9.6022e-01
8.9000e+01 2.8533e-14 2.9006e-09 1.3729e-06 1.0056e-04 1.4367e-03 3.5815e-02 9.6265e-01
9.0000e+01 2.0098e-14 2.2938e-09 1.1504e-06 8.7889e-05 1.2890e-03 3.3691e-02 9.6493e-01
9.1000e+01 1.4157e-14 1.8140e-09 9.6384e-07 7.6803e-05 1.1562e-03 3.1686e-02 9.6708e-01
9.2000e+01 9.9721e-15 1.4345e-09 8.0755e-07 6.7109e-05 1.0368e-03 2.9794e-02 9.6910e-01
9.3000e+01 7.0243e-15 1.1344e-09 6.7658e-07 5.8633e-05 9.2947e-04 2.8010e-02 9.7100e-01
9.4000e+01 4.9478e-15 8.9711e-10 5.6684e-07 5.1223e-05 8.3308e-04 2.6327e-02 9.7279e-01
9.5000e+01 3.4852e-15 7.0945e-10 4.7489e-07 4.4746e-05 7.4651e-04 2.4741e-02 9.7447e-01
9.6000e+01 2.4549e-15 5.6104e-10 3.9784e-07 3.9084e-05 6.6879e-04 2.3246e-02 9.7605e-01
9.7000e+01 1.7292e-15 4.4367e-10 3.3329e-07 3.4136e-05 5.9904e-04 2.1838e-02 9.7753e-01
9.8000e+01 1.2181e-15 3.5086e-10 2.7920e-07 2.9812e-05 5.3644e-04 2.0512e-02 9.7892e-01
9.9000e+01 8.5798e-16 2.7747e-10 2.3389e-07 2.6033e-05 4.8029e-04 1.9264e-02 9.8023e-01


==> data/robu.parralel_10_5.dat <==
1.0	0.424740718237
2.0	0.672882866521
3.0	0.831073516257
4.0	0.941956983036
5.0	1.02467120657
6.0	1.08939145046
7.0	1.14219176327
8.0	1.18686783737
9.0	1.22582967702
10.0	1.26062119592


==> data/robu.pre_decayed_reldrop_20.dat <==
0.0	-3.20342650381e-16	3.20342650381e-16	3.20342650381e-16
0.02	0.0479361791517	0.0330034172148	0.000322951688149
0.04	0.088604209365	0.0605668683966	0.000608996746972
0.06	0.122385712993	0.0829435730983	0.000864516719637
0.08	0.149765770907	0.100477745577	0.00109535157171
0.1	0.171309088293	0.113587491504	0.00130665873055
0.12	0.187632575474	0.122743960759	0.00150283744053
0.14	0.199377066576	0.128448798329	0.0016875130225
0.16	0.207180778724	0.131211988494	0.00186356975206
0.18	0.211656596377	0.131531917022	0.00203321819863
0.2	0.213374501782	0.129878971058	0.00219808271005
0.22	0.212849649714	0.126683387069	0.00235929653559
0.24	0.210535864622	0.122327471926	0.00251759495841
0.26	0.206823821512	0.117141854363	0.00267339996494
0.28	0.202042889126	0.11140511828	0.00282689285527
0.3	0.196465540554	0.105346025878	0.00297807348947
0.32	0.190313316815	0.0991475281128	0.00312680647854
0.34	0.183763499924	0.0929518401291	0.00327285561234
0.36	0.176955858333	0.0868659887561	0.00341590829359
0.38	0.169999029789	0.080967384065	0.00355559185852
0.4	0.162976280879	0.0753091047482	0.00369148354578
0.42	0.155950519024	0.069924704866	0.00382311563035
0.44	0.148968530351	0.0648324423467	0.00394997694658
0.46	0.142064480513	0.0600388976905	0.00407151173286
0.48	0.135262751881	0.0555419976371	0.00418711646688
0.5	0.128580206945	0.0513334873296	0.00429613513709
0.52	0.12202797068	0.0474009100763	0.00439785321399
0.54	0.115612819277	0.043729160036	0.00449149044028
0.56	0.109338252839	0.0403016731784	0.0045761924431
0.58	0.103205318189	0.0371013180958	0.00465102107678
0.6	0.0972132363518	0.0341110423822	0.0047149433216
0.62	0.0913598786891	0.0313143235313	0.00476681848323
0.64	0.0856421263913	0.0286954663841	0.00480538335199
0.66	0.0800561403401	0.0262397825372	0.00482923487877
0.68	0.0745975620295	0.0239336810468	0.0048368097966
0.7	0.0692616612176	0.0217646943458	0.00482636044671
0.72	0.0640434419944	0.0197214585607	0.00479592583662
0.74	0.0589377157861	0.0177936633474	0.00474329663279
0.76	0.0539391472554	0.0159719829225	0.00466597232447
0.78	0.0490422768736	0.0142479970911	0.00456110810871
0.8	0.044241521911	0.0126141087001	0.00442544800523
0.82	0.0395311554129	0.0110634620266	0.00425523907775
0.84	0.034905259988	0.00958986508448	0.00404611897773
0.86	0.0303576491423	0.00818771764498	0.00379296448046
0.88	0.0258817419179	0.00685194587404	0.00348968046315
0.9	0.0214703632171	0.00557794384395	0.00312889281666
0.92	0.0171154134651	0.00436152173381	0.00270147484425
0.94	0.0128072807999	0.00319886025875	0.00219575510268
0.96	0.00853366167421	0.00208647072044	0.00159602039751
0.98	0.00427663670526	0.00102116002131	0.000879027719471
1.0	-3.20342650381e-16	3.20342650381e-16	3.20342650381e-16

